A Laplace-based perspective on conditional mean risk sharing

The conditional mean risk-sharing (CMRS) rule is an important tool for distributing aggregate losses across individual risks, but its implementation in continuous multivariate models typically requires complicated multidimensional integrals. We develop a framework to compute CMRS allocations from the joint Laplace--Stieltjes transform of the risk vector. The LSTs of the allocation measures $\nu_i(B)=\mathbb{E}[X_i\boldsymbol{1}_{\{S\in B\}}]$ are expressed as partial derivatives of the joint LST evaluated on the diagonal $t_1=\cdots=t_n$. When densities exist, this yields one-dimensional Laplace inversions for $f_S$ and $\xi_i$, and hence $h_i(s)=\xi_i(s)/f_S(s)$ on the absolutely continuous part, providing closed-form or semi-analytic solutions for a broad class of distributions. We also develop numerical inversion methods for cases where analytic inversion is unavailable. We introduce an exponential tilting procedure to stabilize numerical inversion in low-probability aggregate events. We provide several examples to illustrate the approach, including in some high-dimensional settings where existing approaches are infeasible.

==> output_common_shock_compound_poisson/allocations_compound_poisson_closed_vs_methods_by_s.csv <==
s,h_closed_1,h_closed_2,h_closed_3,h_gs_1,h_gs_2,h_gs_3,h_complex_tilt_1,h_complex_tilt_2,h_complex_tilt_3,h_complex_untilted_1,h_complex_untilted_2,h_complex_untilted_3,sum_h_closed,sum_h_gs,sum_h_complex_tilt,sum_h_complex_untilted
0.1,0.0315639370992571,0.0280436672654825,0.0403928355300823,0.0315812083010105,0.0280587778248221,0.0404147866231661,0.0315638967207486,0.0280433708608999,0.0403927367983986,0.0315638952135464,0.0280433695221681,0.0403927348700398,0.100000439894822,0.100054772748999,0.100000004380047,0.0999999996057543
0.2,0.0627452097720191,0.058248515567966,0.0790066468705909,0.0627783321306891,0.0582789297406256,0.0790478056206884,0.0627451749316875,0.0582482629036037,0.079006562744892,0.0627451747589813,0.0582482627432046,0.0790065625275067,0.200000372210576,0.200105067492003,0.200000000580183,0.200000000029693
0.3,0.0935029365363754,0.090298176442856,0.116199211350984,0.0934583094905832,0.0902547859834673,0.116143895085739,0.0935029059917855,0.0902979573250873,0.116199137711702,0.0935029056282384,0.0902979569748835,0.116199137259325,0.300000324330216,0.29985699055979,0.300000001028575,0.299999999862447
0.4,0.123813817271596,0.123961108952595,0.152225341732254,0.12385813418091,0.124005281098872,0.152280186912467,0.123813790578137,0.123960926042959,0.152225279116884,0.123813791682727,0.12396092714942,0.152225280475864,0.400000267956445,0.400143602192249,0.39999999573798,0.399999999308011
0.5,0.153665805120124,0.159061388366002,0.187273040399075,0.153660887159326,0.159055836125095,0.187266625179593,0.153665783449398,0.159061231104256,0.187272987338075,0.153665782761356,0.159061230392898,0.187272986500404,0.500000233885201,0.499983348464014,0.500000001891729,0.499999999654658
0.6,0.183054251383269,0.195460907823552,0.221485051936725,0.183065264777981,0.19547214415942,0.221497905658833,0.183054231766492,0.195460765255531,0.22148500398193,0.183054231567996,0.1954607650443,0.221485003742575,0.600000211143545,0.600035314596234,0.600000001003953,0.600000000354871
0.7,0.211979496959831,0.233048281262527,0.254972406593596,0.21195401043889,0.233019356904919,0.254940317692965,0.21197948052056,0.233048156410176,0.254972365568623,0.211979479813877,0.2330481556327,0.254972364719795,0.700000184815953,0.699913685036774,0.700000002499358,0.700000000166372
0.8,0.240445301309707,0.271731631499917,0.287823240152694,0.24041065877208,0.271692125695702,0.287781879611456,0.240445285501518,0.27173151546648,0.287823201012929,0.240445284857145,0.271731514736324,0.287823200245346,0.800000172962319,0.799884664079239,0.800000001980927,0.799999999838814
0.9,0.268457774410574,0.311433667741166,0.320108708044147,0.268453404397889,0.311428103547302,0.320102875174357,0.268457759290173,0.311433565094163,0.320108672767594,0.268457760156677,0.311433566094794,0.320108673796215,0.900000150195887,0.899984383119547,0.89999999715193,0.900000000047685
1,0.296024656053046,0.352088350679268,0.351887126292762,0.29602257530493,0.352085705160126,0.351884677812447,0.296024644555512,0.352088261321345,0.3518870971086,0.296024643693371,0.35208826029524,0.351887096087392,1.00000013302508,0.999992958277503,1.00000000298546,1.000000000076
1.1,0.32315479478141,0.393638452238046,0.383206882889086,0.323154161148918,0.393636265770532,0.383205673855027,0.323154783265784,0.393638365087006,0.383206853934288,0.323154782716755,0.393638364417403,0.383206853287299,1.10000012990854,1.09999610077448,1.10000000228708,1.10000000042146
1.2,0.349857772890862,0.436033777883484,0.414108562615907,0.349906644955212,0.43609621426066,0.414166683138636,0.34985776209221,0.436033701501882,0.41410853628858,0.349857762142662,0.436033701568172,0.414108536351241,1.20000011339025,1.20016954235451,1.19999999988267,1.20000000006207
1.3,0.376143645484488,0.479229913530341,0.444626549046144,0.376099817881427,0.479171589592489,0.444572873261463,0.37614363638944,0.479229841826873,0.444626525595582,0.376143635213247,0.479229840329929,0.44462652420703,1.30000010806097,1.29984428073538,1.30000000381189,1.29999999975021
1.4,0.402022732232382,0.523187158322666,0.474790200455938,0.402055560616068,0.523230939581922,0.474828257241296,0.402022723099235,0.523187096307639,0.47479017874942,0.40202272359017,0.523187096945369,0.474790179327432,1.40000009101099,1.40011475743929,1.39999999815629,1.39999999986297
1.5,0.427505477138148,0.567869820283614,0.50462478659002,0.42752490242097,0.567897286959908,0.504649077062382,0.427505469434673,0.567869764173417,0.504624767350142,0.427505469145212,0.567869763788832,0.504624767009878,1.50000008401178,1.50007126644326,1.50000000095823,1.49999999994392
1.6,0.4526023307361,0.613245552638667,0.534152189788281,0.452616272127454,0.613265000104819,0.534170331117283,0.452602323326268,0.613245502922577,0.534152172292358,0.452602323670739,0.613245503384201,0.534152172702187,1.60000007316305,1.60005160334956,1.5999999985412,1.59999999975713
1.7,0.477323672978943,0.659284911736679,0.563391484841354,0.477295555698213,0.659244971980061,0.563359953441504,0.47732366586011,0.659284864298948,0.56339146804919,0.477323666366281,0.659284864996708,0.563391468647034,1.70000006955698,1.69990048111978,1.69999999820825,1.70000000001002
1.8,0.501679747494076,0.705960935857445,0.592359380672933,0.501703698173471,0.705997163737537,0.59238933835309,0.501679741499073,0.705960892847359,0.592359365962031,0.501679741381981,0.705960892678016,0.592359365816695,1.80000006402445,1.8000902002641,1.80000000030846,1.79999999987669
1.9,0.525680618308417,0.753248846120169,0.621070593953059,0.525709966812046,0.753291026808094,0.621106380129352,0.525680612823636,0.753248806393977,0.621070580591984,0.525680612842319,0.753248806424316,0.62107058061291,1.90000005838165,1.90010737374949,1.8999999998096,1.89999999987954
2,0.549336135537574,0.801125771044297,0.649538144315934,0.549411839590424,0.801235293562395,0.649627465226235,0.549336130352246,0.801125736131548,0.649538132063251,0.549336130767621,0.801125736745147,0.649538132563714,2.00000005089781,2.00027459837905,1.99999999854705,2.00000000007648
2.1,0.57265591166909,0.849570537539173,0.677773601244006,0.572701543495707,0.849636516374406,0.677826625671009,0.572655908132426,0.849570505093704,0.677773591049121,0.572655907017287,0.849570503445696,0.677773589728645,2.10000005045227,2.10016468554112,2.10000000427525,2.10000000019163
2.2,0.595649303213218,0.898563460624649,0.70578728344226,0.595636334589359,0.898546854707473,0.705775553029259,0.595649298452697,0.898563428800934,0.705787272011032,0.595649298526617,0.898563428911191,0.705787272099858,2.20000004728013,2.19995874232609,2.19999999926466,2.19999999953767
2.3,0.618325401071969,0.948086208186026,0.733588432133625,0.618302647650322,0.948048167154562,0.733560203278813,0.61832539618266,0.948086179132047,0.733588421295674,0.618325397118303,0.948086180561398,0.733588422407908,2.30000004139162,2.2999110180837,2.29999999661038,2.30000000008761
2.4,0.640693025032924,0.998121658393543,0.761185356131904,0.640714209392504,0.998149501243553,0.761208261851711,0.640693021008234,0.9981216317035,0.761185346487881,0.640693021239818,0.998121632064058,0.761185346759625,2.40000003955837,2.40007197248777,2.39999999919961,2.4000000000635
2.5,0.662760717735688,1.04865377107548,0.788585545042894,0.662738854251984,1.04862032009002,0.788560591678945,0.662760714166464,1.04865374756861,0.788585536672715,0.66276071461463,1.04865374826506,0.788585537203719,2.50000003385406,2.49991976602095,2.49999999840779,2.50000000008341
2.6,0.684536748450668,1.09966750529582,0.815795781363983,0.684511329765503,1.09962889837333,0.815769140962132,0.68453674566319,1.09966748260951,0.815795773836417,0.684536745150806,1.09966748176867,0.815795773221244,2.60000003511047,2.59990936910096,2.60000000210912,2.60000000014072
2.7,0.706029109949638,1.15114870446044,0.842822216750663,0.706027480874417,1.15114126210569,0.842821028904141,0.70602910722248,1.15114868426653,0.842822209703071,0.706029106863535,1.15114868366389,0.842822209268743,2.70000003116074,2.69998977188425,2.70000000119209,2.69999999979617
2.8,0.727245526540395,1.20308404486887,0.869670456856057,0.72719848893223,1.20300148671079,0.869613559701786,0.727245524306333,1.20308402644496,0.869670450858525,0.727245523847725,1.20308402569938,0.869670450314951,2.80000002826532,2.79981353534481,2.80000000160982,2.79999999986205
2.9,0.748193456874143,1.25546094747592,0.896345621708299,0.748192700739598,1.25546201378262,0.89634921652975,0.748193454921842,1.25546093069436,0.896345616264975,0.74819345446346,1.25546092991017,0.896345615708092,2.90000002605837,2.90000393105197,2.90000000188118,2.90000000008172
3,0.768880099654456,1.3082675240875,0.922852401011976,0.768930793633522,1.30835562731679,0.92291393218281,0.76888009711952,1.30826750702324,0.922852395009992,0.768880097374275,1.30826750746121,0.922852395326563,3.00000002475393,3.00020035313312,2.99999999915275,3.00000000016205
3.1,0.789312400474203,1.36149252079025,0.949195103992624,0.789356328016992,1.36157150330104,0.949246512857804,0.789312398444235,1.36149250445682,0.949195098496274,0.789312398137349,1.36149250393725,0.949195098134797,3.10000002525708,3.10017434417583,3.10000000139733,3.1000000002094
3.2,0.809497058036538,1.415125264204,0.975377699099191,0.809530161525064,1.41518166246672,0.975418036787517,0.809497055515659,1.41512524901456,0.975377693471203,0.809497056003244,1.41512524986493,0.975377694056307,3.20000002133973,3.2001298607793,3.19999999800142,3.19999999992449
3.3,0.82944053333584,1.46915562952727,1.00140385542251,0.829438155497363,1.46915589033329,1.00140765845475,0.829440532292744,1.46915561838899,1.00140385198724,0.829440531476729,1.46915561696605,1.00140385101097,3.30000001828562,3.3000017042854,3.30000000266897,3.29999999945374
3.4,0.849149055996397,1.52357399191587,1.02727697200584,0.849161156835924,1.52359587775532,1.02729393198216,0.849149053468114,1.52357397758696,1.02727696653201,0.849149054093942,1.52357397870712,1.02727696728588,3.4000000199181,3.40005096657341,3.39999999758708,3.40000000008695
3.5,0.868628630716119,1.57837118460519,1.05300020268117,0.86863233765536,1.57836824332354,1.05300638684596,0.868628628946462,1.57837117225971,1.05300019837533,0.868628629029656,1.5783711724255,1.05300019847545,3.50000001800247,3.50000696782486,3.4999999995815,3.4999999999306
3.6,0.887885047967989,1.6335384805479,1.0785764880623,0.887895342338847,1.63356470696858,1.07858783236626,0.887885046510738,1.63353846967565,1.07857648427198,0.887885046250257,1.63353846919814,1.07857648396026,3.60000001657819,3.60004788167369,3.60000000045837,3.59999999940866
3.7,0.906923889486903,1.68906755491385,1.10400857236217,0.906932850799455,1.68907714585882,1.10401649787699,0.90692388753713,1.68906754300509,1.10400856798093,0.906923887970957,1.68906754379141,1.10400856849991,3.70000001676292,3.70002649453526,3.69999999852315,3.70000000026228
3.8,0.925750536278781,1.74495045455118,1.1292990232356,0.925796612339292,1.74504778580844,1.12935308683759,0.925750534453852,1.74495044418374,1.12929901929226,0.92575053491178,1.74495044504709,1.1292990198686,3.80000001406556,3.80019748498532,3.79999999792985,3.79999999982747
3.9,0.944370177308442,1.80117958429325,1.15445025186255,0.94433179809558,1.8010945994555,1.15440149136835,0.94437017601312,1.80117957530307,1.15445024863044,0.944370176069683,1.80117957541635,1.15445024870242,3.90000001346425,3.89982788891943,3.89999999994663,3.90000000018845
4,0.962787815279882,1.85774767295225,1.17946452415284,0.962697402033481,1.85756641581899,1.17935566017747,0.962787813635437,1.85774766369968,1.17946452067307,0.962787813905903,1.8577476642085,1.17946452100489,4.00000001238497,3.99961947802994,3.99999999800819,3.99999999911929
4.1,0.981008275148733,1.91464775977639,1.20434397754586,0.980969895515353,1.91457782663071,1.20430146038997,0.98100827466315,1.91464775287004,1.20434397544677,0.981008273927924,1.91464775142249,1.20434397454096,4.10000001247098,4.09984918253603,4.10000000297996,4.09999999989138
4.2,0.999036209935342,1.97187317047768,1.22909062994275,0.999015254036431,1.97183154794545,1.22906727341053,0.99903620939672,1.97187316432045,1.22909062805165,0.999036209030188,1.97187316359423,1.22909062760266,4.20000001035577,4.19991407539241,4.20000000176882,4.20000000022707
4.3,1.01687610907833,2.02941750640113,1.25370639425058,1.0168935516183,2.02946410836124,1.25373000387213,1.01687610875045,2.0294175009644,1.25370639267955,1.01687610824301,2.02941749994537,1.25370639206409,4.30000000973004,4.30008766385167,4.3000000023944,4.30000000025246
4.4,1.03453230369309,2.08727462186582,1.27819308467567,1.03444899339495,2.08711677129277,1.27809465964137,1.03453230217368,2.08727461398604,1.27819308157142,1.03453230264453,2.08727461492982,1.27819308214878,4.40000001023458,4.39966042432909,4.39999999773114,4.39999999972312
4.5,1.05200897306529,2.14543861044258,1.30255242574076,1.0520853730975,2.14561536283744,1.30264630824429,1.0520089717423,2.145438603253,1.30255242299128,1.05200897215891,2.14543860412445,1.3025524235153,4.50000000924862,4.50034704417924,4.49999999798658,4.49999999979866
4.6,1.06931015179081,2.20390379455644,1.32678606206909,1.06935549152239,2.20401558182202,1.32685008144718,1.0693101509246,2.20390378886968,1.32678605995312,1.06931015102148,2.20390378905503,1.32678606006996,4.60000000841635,4.60022115479159,4.5999999997474,4.60000000014648
4.7,1.0864397347388,2.26266471041849,1.35089556316378,1.08642178505585,2.26262732005816,1.35087566393216,1.0864397338651,2.26266470467527,1.35089556107971,1.08643973396704,2.26266470486072,1.35089556120188,4.70000000832108,4.69992476904618,4.69999999962009,4.70000000002964
4.8,1.10340148303864,2.32171609435361,1.37488243024639,1.10350465995177,2.32194534945374,1.37501564921846,1.1034014823614,2.32171608934147,1.37488242850928,1.10340148236436,2.32171608934162,1.37488242848799,4.80000000763864,4.80046565862397,4.80000000021215,4.80000000019397
4.9,1.12019902977495,2.38105287560355,1.39874810232067,1.12021078904124,2.38108168309815,1.39876721414443,1.12019902918888,2.38105287084483,1.39874810068626,1.12019902903584,2.38105287050656,1.39874810047539,4.90000000769917,4.90005968628382,4.90000000071997,4.90000000001778
5,1.13683588476478,2.44067016211579,1.42249396007267,1.13684526194744,2.44071193682714,1.42251204601208,1.13683588407307,2.44067015749449,1.42249395837346,1.1368358840803,2.44067015750036,1.4224939583651,5.00000000695323,5.00006924478666,4.99999999994101,4.99999999994577
5.1,1.15331544021385,2.50056323461,1.44612133174944,1.15322525742627,2.50038548604313,1.44601483838947,1.15331544009833,2.50056323144044,1.44612133080759,1.1533154395311,2.50056323018428,1.44612133009322,5.10000000657329,5.09962558185888,5.10000000234636,5.0999999998086
5.2,1.16964097501969,2.56072753470787,1.46963149613181,1.16953248689361,2.56049610821209,1.46950397184083,1.16964097451001,2.56072753092585,1.46963149481716,1.16964097448109,2.56072753086306,1.46963149476151,5.20000000585937,5.19953256694653,5.20000000025303,5.20000000010566
5.3,1.18581565984121,2.62115865880523,1.49302568717393,1.18594219616147,2.6214766618756,1.49317897296561,1.18581566000914,2.62115865651253,1.49302568668352,1.18581565933128,2.62115865501669,1.49302568583714,5.30000000582037,5.30059783100268,5.30000000320519,5.30000000018511
5.4,1.20184256110353,2.68185234787033,1.51630509625397,1.20190371826736,2.68205186245046,1.51639322274043,1.20184255963696,2.68185234223784,1.51630509381304,1.20184256057816,2.6818523443334,1.51630509497529,5.40000000522783,5.40034880345825,5.39999999568784,5.39999999988684
5.5,1.21772464565939,2.74280448298968,1.53947087640951,1.21763339860151,2.74265176897233,1.53936999644894,1.21772464479965,2.7428044787513,1.53947087470321,1.21772464527064,2.74280447986128,1.53947087531163,5.50000000505858,5.49965516402278,5.49999999825416,5.50000000044355
5.6,1.23346478455928,2.80401107618168,1.56252414413667,1.23343534431364,2.80399084173338,1.56249478862235,1.23346478419714,2.80401107321993,1.56252414308255,1.23346478408946,2.80401107295265,1.56252414295241,5.60000000487763,5.59992097466937,5.60000000049961,5.59999999999451
5.7,1.24906575703943,2.86546826498252,1.58546598233169,1.24905575452943,2.86546165953577,1.58544383307137,1.2490657567168,2.86546826228335,1.58546598138574,1.24906575666776,2.86546826214852,1.58546598133448,5.70000000435365,5.69996124713657,5.70000000038589,5.70000000015076
5.8,1.26453025445209,2.92717230710033,1.60829744294824,1.26450559861354,2.927198784577,1.60827541008783,1.26453025417662,2.9271723045808,1.60829744205806,1.26453025406085,2.92717230428828,1.60829744191278,5.80000000450066,5.79997979327837,5.80000000081549,5.80000000026191
5.9,1.27986088330806,2.98911957291479,1.63101954797958,1.2798586539458,2.98916486382164,1.63101953380713,1.27986088338685,2.98911957117415,1.6310195475581,1.27986088295115,2.98911957026643,1.63101954702261,5.90000000420243,5.90004305157456,5.9000000021191,5.9000000002402
6,1.29506016921438,3.0513065419168,1.65363329251885,1.29505882519338,3.05132678336069,1.65362953306585,1.29506016913087,3.0513065401864,1.65363329197098,1.29506016897663,3.05130653978826,1.65363329176894,6.00000000365003,6.00001514161992,6.00000000128825,6.00000000053384
6.1,1.3101305599449,3.1137297976096,1.67613964611544,1.30989784781008,3.11318160539991,1.67583494197078,1.31013055939041,3.11372979473409,1.67613964495735,1.3101305595087,3.11372979503009,1.67613964510848,6.10000000366994,6.09891439518077,6.09999999908184,6.09999999964726
6.2,1.3250744283017,3.176386021316,1.69853955382525,1.32507163906929,3.17644129426726,1.69853180511614,1.32507442825608,3.17638601971372,1.69853955336489,1.32507442792279,3.17638601892597,1.69853955292666,6.20000000344295,6.20004473845269,6.20000000133468,6.19999999977541
6.3,1.33989407544821,3.23927198929249,1.72083393847146,1.33991311512786,3.23933440030105,1.72084397431445,1.33989407461311,3.2392719858585,1.72083393700755,1.33989407502749,3.23927198689838,1.72083393753883,6.30000000321216,6.30009148974336,6.29999999747916,6.29999999946469
6.4,1.35459173351803,3.30238456797291,1.74302370147636,1.35454735180308,3.30227001472727,1.74294466626674,1.35459173276728,3.30238456490413,1.74302370013002,1.35459173320292,3.30238456602014,1.74302370070756,6.4000000029673,6.3997620327971,6.39999999780143,6.39999999993062
6.5,1.36916956837789,3.36572071018593,1.76510972420718,1.36934508808777,3.36628251432765,1.76534173535596,1.36916956814748,3.36572070857676,1.76510972360235,1.36916956821346,3.36572070861583,1.76510972365174,6.50000000277101,6.50096933777137,6.50000000032658,6.50000000048103
6.6,1.38362968226054,3.42927745107264,1.7870928691898,1.38362748643982,3.42928895682393,1.78707634226396,1.38362968195393,3.42927744930357,1.78709286850005,1.38362968206881,3.42927744955569,1.78709286864304,6.60000000252298,6.59999278552771,6.59999999975755,6.60000000026754
6.7,1.3979741162154,3.49305190545595,1.80897398110293,1.39780633024796,3.49258841471625,1.80875278818959,1.3979741166714,3.493051905433,1.8089739813477,1.3979741159127,3.49305190354227,1.80897398037667,6.70000000277428,6.6991475331538,6.7000000034521,6.69999999983164
6.8,1.4122048523509,3.5570412627209,1.83075388742035,1.41200785767799,3.55651349228885,1.83047431614174,1.41220485215352,3.55704126128118,1.83075388687268,1.41220485200747,3.55704126085782,1.83075388666862,6.80000000249215,6.79899566610858,6.80000000030738,6.79999999953391
6.9,1.42632381632487,3.62124278630769,1.85243339989949,1.42617060711392,3.62079222859454,1.85220929532048,1.42632381705366,3.6212427871923,1.85243340054024,1.42632381638106,3.6212427854399,1.85243339966793,6.90000000253206,6.89917213102893,6.9000000047862,6.90000000148889
7,1.44033287928989,3.68565380816521,1.87401331476882,1.44017069922342,3.68506725265617,1.87375198199389,1.44033287869627,3.6856538058473,1.87401331372779,1.44033287875325,3.68565380591065,1.87401331378728,7.00000000222392,6.99898993387348,6.99999999827135,6.99999999845118
7.1,1.45423386013054,3.75027172803231,1.89549441402281,1.45428426631217,3.7503403902034,1.8955624995225,1.45423386020774,3.75027172731224,1.89549441386201,1.45423385994591,3.75027172664093,1.89549441350227,7.10000000218566,7.10018715603807,7.10000000138199,7.10000000008912
7.2,1.46802852726929,3.81509400902531,1.91687746563192,1.46779156806158,3.81429508809066,1.91654481312646,1.46802852739978,3.81509400862352,1.91687746557286,1.4680285272104,3.81509400808699,1.91687746533249,7.20000000192651,7.1986314692787,7.20000000159616,7.20000000062988
7.3,1.48171860070741,3.88011817649152,1.9381632245718,1.48180251440716,3.88026787141944,1.93825230600153,1.4817186006348,3.88011817553925,1.93816322423778,1.48171860011922,3.88011817423186,1.93816322356702,7.30000000177073,7.30032269182813,7.30000000041183,7.2999999979181
7.4,1.49530575370191,3.945341814976,1.95935243314422,1.49535912200882,3.9454030953857,1.95939007801791,1.49530575356342,3.94534181390454,1.95935243279384,1.49530575338589,3.94534181339722,1.95935243250311,7.40000000182213,7.40015229541242,7.4000000002618,7.39999999928623
7.5,1.5087916145371,4.01076256548305,1.98044582159417,1.50890701188576,4.01088605685639,1.98053595620862,1.50879161469277,4.01076256520867,1.98044582157941,1.50879161440285,4.01076256446306,1.98044582121458,7.50000000161431,7.50032902495077,7.50000000148085,7.50000000008048
7.6,1.5221777682284,4.07637812446864,2.0014441087893,1.52227267759062,4.07653842057546,2.00157507041333,1.52217776830083,4.07637812413352,2.00144410877501,1.52217776817404,4.07637812371465,2.00144410850977,7.60000000148634,7.60038616857941,7.60000000120937,7.60000000039846
7.7,1.53546575800882,4.14218624101824,2.02234800247089,1.53537491531993,4.14165178868966,2.02215391071296,1.53546575862187,4.14218624212093,2.02234800312717,1.53546575768109,4.14218623953045,2.02234800187597,7.70000000149795,7.69918061472255,7.70000000386997,7.69999999908751
7.8,1.54865708689252,4.20818471478359,2.04315819985932,1.54866777471611,4.20797077946286,2.04310287279672,1.54865708699978,4.20818471443937,2.04315819980393,1.54865708671752,4.20818471370548,2.04315819941076,7.80000000153544,7.79974142697569,7.80000000124308,7.79999999983377
7.9,1.56175321907809,4.2743713944461,2.06387538788079,1.56154980747253,4.27353293259326,2.06355517804449,1.56175322007264,4.27437139678134,2.0638753890621,1.56175321900036,4.27437139369168,2.06387538759257,7.90000000140498,7.89863791811029,7.90000000591608,7.90000000028461
8,1.57475558138255,4.3407441760632,2.08450024380074,1.5744854173223,4.3396236559793,2.08407955922075,1.5747555821229,4.3407441775678,2.0845002445894,1.57475558105146,4.34074417468861,2.08450024321126,8.00000000124649,7.99818863252235,8.0000000042801,7.99999999895133
8.1,1.58766556456784,4.40730100122932,2.10503343548683,1.58776237358745,4.4070661854026,2.10508733675981,1.58766556426595,4.4073009999362,2.10503343492703,1.5876655647497,4.40730100128098,2.10503343558686,8.10000000128399,8.09991589574986,8.09999999912919,8.10000000161754
8.2,1.60048452449129,4.47403985498633,2.12547562152921,1.60054530613095,4.47376348788679,2.12551815924084,1.60048452459783,4.47403985500128,2.12547562158504,1.60048452433841,4.47403985417496,2.12547562118668,8.20000000100683,8.19982695325858,8.20000000118414,8.19999999970005
8.3,1.61321378354697,4.54095876556885,2.14582745210115,1.6131884182395,4.54070740581803,2.14582996720197,1.61321378393049,4.5409587663107,2.14582745244149,1.61321378382409,4.54095876591096,2.14582745230893,8.30000000121698,8.29972579125951,8.30000000268269,8.30000000204399
8.4,1.62585463150886,4.60805580109359,2.16608956844229,1.6261304366261,4.60857920303645,2.16644824085925,1.62585463194514,4.60805580183552,2.16608956887542,1.62585463137903,4.60805580038621,2.16608956815172,8.40000000104474,8.40115788052179,8.40000000265608,8.39999999991696
8.5,1.63840832696502,4.67532906999138,2.18626260397128,1.63845129407265,4.67490159302392,2.18625313134745,1.63840832723622,4.67532907055309,2.18626260426213,1.63840832682677,4.67532906927472,2.18626260367046,8.50000000092768,8.49960601844402,8.50000000205145,8.49999999977195
8.6,1.65087609818849,4.74277671870757,2.20634718405677,1.65072501769533,4.74161844285825,2.20605218601215,1.65087609719252,4.74277671548948,2.20634718255115,1.65087609827748,4.74277671860813,2.20634718402208,8.60000000095283,8.59839564656573,8.59999999523314,8.60000000090769
8.7,1.66325914420508,4.81039693035726,2.22634392633469,1.66333227330113,4.81029182843571,2.22642662429962,1.66325914543629,4.81039693363922,2.22634392795457,1.66325914426551,4.81039693021858,2.22634392630846,8.70000000089703,8.70005072603646,8.70000000703008,8.70000000079256
8.8,1.67555863579011,4.87818792401468,2.24625344104501,1.67551386519205,4.87738895955919,2.2461345463193,1.67555863509557,4.87818792169437,2.24625343998815,1.67555863634217,4.87818792531338,2.24625344163909,8.80000000084981,8.79903737107055,8.79999999677809,8.80000000329465
8.9,1.68777571641404,4.9461479532369,2.26607633120246,1.68760106048154,4.94480962954152,2.26570708706429,1.68777571634586,4.94614795278767,2.26607633097195,1.68777571581806,4.94614795121198,2.26607633029641,8.90000000085341,8.89811777708736,8.90000000010548,8.89999999732646
9,1.69991150309629,5.01427530498947,2.28581319273678,1.70019884416404,5.01439036974428,2.28602338253106,1.69991150329218,5.01427530533555,2.28581319293598,1.69991150315897,5.01427530488377,2.28581319271226,9.00000000082254,9.00061259643938,9.00000000156371,9.000000000755
9.1,1.71196708733888,5.08256829857768,2.30546461482536,1.71170057412552,5.08077431723645,2.30493701475209,1.71196708815768,5.08256830076602,2.30546461588843,1.71196708780913,5.08256829980431,2.30546461536534,9.10000000074191,9.09741190611405,9.10000000481214,9.10000000297879
9.2,1.72394353589909,5.15102528484231,2.32503117994189,1.72370772560353,5.14923039748115,2.32458485265785,1.72394353623402,5.15102528566988,2.3250311804019,1.7239435364469,5.1510252862791,2.32503118059237,9.20000000068329,9.19752297574253,9.2000000023058,9.20000000331837
9.3,1.73584189162158,5.21964464491919,2.34451346412538,1.73552288968921,5.21771729143309,2.34400770152941,1.73584189148281,5.21964464411535,2.344513463837,1.73584189101769,5.21964464278087,2.34451346326105,9.30000000066615,9.2972478826517,9.29999999943516,9.2999999970596
9.4,1.74766317418445,5.28842478938677,2.36391203711094,1.74746461592333,5.2868577638718,2.36355404763044,1.74766317347476,5.28842478718714,2.36391203614778,1.74766317487972,5.28842479121781,2.36391203793784,9.40000000068215,9.39787642742558,9.39999999680968,9.40000000403537
9.5,1.75940838082222,5.35736415733237,2.38322746241964,1.75947081222226,5.35657712107042,2.3832038853125,1.75940838032615,5.35736415564921,2.38322746163296,1.75940838027671,5.35736415548666,2.38322746161559,9.50000000057423,9.49925181860518,9.49999999760832,9.49999999737896
9.6,1.77107848708591,5.42646121579426,2.40246029769226,1.77145026469769,5.42702684726629,2.40297975894085,1.77107848513672,5.426461209501,2.40246029492329,1.77107848717536,5.42646121573194,2.40246029770899,9.60000000057243,9.60145687090483,9.59999998956101,9.60000000061629
9.7,1.78267444745173,5.49571445846569,2.42161109462748,1.78265027784072,5.49460906275409,2.42156325038277,1.78267444751279,5.49571445848853,2.42161109459172,1.78267444699312,5.49571445675404,2.42161109391917,9.7000000005449,9.69882259097758,9.70000000059303,9.69999999766634
9.8,1.79419719600662,5.56512240529507,2.44068039921237,1.7947915258267,5.56642990992825,2.44147197202292,1.7941971963144,5.56512240617953,2.44068039943657,1.79419719658312,5.56512240689578,2.44068039994142,9.80000000051406,9.80269340777786,9.8000000019305,9.80000000342033
9.9,1.80564764709554,5.63468360155209,2.45966875189875,1.80614433314142,5.63557654518608,2.46035774131974,1.80564764698721,5.63468360095567,2.45966875165378,1.80564764706054,5.63468360129816,2.45966875179454,9.90000000054638,9.90207861964724,9.89999999959666,9.90000000015324
10,1.81702669586127,5.70439661706653,2.47857668758788,1.81792529491913,5.70652603980886,2.47977808560448,1.81702669604515,5.70439661753563,2.47857668778015,1.81702669589533,5.70439661696765,2.47857668751006,10.0000000005157,10.0042294203325,10.0000000013609,10.000000000373
10.1,1.82833521888213,5.77426004565726,2.49740473587359,1.82871065481956,5.7748126606861,2.49787998138535,1.82833521885196,5.77426004544238,2.49740473581038,1.82833521868314,5.77426004476339,2.4974047354965,10.100000000413,10.101403296891,10.1000000001047,10.099999998943
10.2,1.83957407472878,5.84427250454617,2.51615342116321,1.83958319476588,5.84345685014804,2.51608255482331,1.83957407492948,5.84427250486277,2.51615342134279,1.83957407468777,5.84427250429284,2.5161534210855,10.2000000004382,10.1991225997372,10.200000001135,10.2000000000661
10.3,1.85074410444388,5.91443263336334,2.53482326264296,1.85069642665757,5.91367098214969,2.53498663578242,1.85074410340341,5.91443262999863,2.53482326120455,1.85074410513667,5.91443263546771,2.53482326353491,10.3000000004502,10.2993540445897,10.2999999946066,10.3000000041393
10.4,1.86184613209028,5.98473909372781,2.55341477447886,1.86173240971778,5.98389186401593,2.5531977673786,1.86184613239933,5.98473909477367,2.55341477487391,1.86184613205003,5.98473909341783,2.55341477436895,10.4000000002969,10.3988220411123,10.4000000020469,10.3999999998368
10.5,1.87288096530881,6.05519056905537,2.57192846603455,1.87284673598178,6.05434027334863,2.571845567072,1.87288096386972,6.0551905641948,2.57192846388618,1.87288096604265,6.05519057133876,2.5719284669919,10.5000000003987,10.4990325764024,10.4999999919507,10.5000000043733
10.6,1.88384939564768,6.12578576302086,2.59036484162806,1.88547208206076,6.13114425562007,2.59267958982056,1.88384939511711,6.12578576133102,2.59036484090168,1.88384939547469,6.12578576237028,2.59036484131939,10.6000000002966,10.6092959275014,10.5999999973498,10.5999999991644
10.7,1.89475219919254,6.19652340011019,2.60872440102087,1.89391289243099,6.19296401391898,2.60752213684902,1.89475220009813,6.19652340323623,2.60872440233637,1.89475219985696,6.19652340233671,2.60872440192723,10.7000000003236,10.694399043199,10.7000000056707,10.7000000041209
10.8,1.90559013688165,6.26740222421659,2.6270076392036,1.90685991613782,6.27138047608227,2.62879191998182,1.90559013649841,6.26740222272808,2.62700763870153,1.90559013662962,6.26740222336752,2.62700763882249,10.8000000003018,10.8070323122019,10.799999997928,10.7999999988196
10.9,1.91636395499538,6.33842099863473,2.64521504662282,1.91705704652766,6.34077891935667,2.6463145376213,1.916363955246,6.33842099959261,2.64521504694686,1.91636395540534,6.33842100030399,2.64521504729376,10.9000000002529,10.9041505035056,10.9000000017855,10.9000000030031
11,1.92707438557204,6.4095785054664,2.66334710927859,1.92773013104089,6.41223052835937,2.66452627361144,1.92707438691281,6.40957851038789,2.66334711127483,1.92707438506885,6.40957850375222,2.66334710852472,11.000000000317,11.0044869330117,11.0000000085755,10.9999999973458
11.1,1.93772214674143,6.48087354488829,2.68140430863377,1.93939828259738,6.48676878826776,2.68393304134519,1.93772214429866,6.48087353660464,2.68140430516106,1.93772214676491,6.48087354481296,2.68140430857943,11.1000000002635,11.1101001122103,11.0999999860644,11.1000000001573
11.2,1.94830794320726,6.55230493512475,2.69938712195275,1.94933420302931,6.55691722736022,2.70105713144479,1.94830794410536,6.5523049378728,2.69938712315864,1.9483079440837,6.55230493816072,2.69938712311504,11.2000000002848,11.2073085618343,11.2000000051368,11.2000000053595
11.3,1.95883246651801,6.62387151161341,2.71729602211144,1.95999106342833,6.6283340286634,2.71923742242724,1.95883246670086,6.62387151244706,2.71729602230973,1.95883246797069,6.62387151665717,2.71729602416525,11.3000000002429,11.307562514519,11.3000000014576,11.3000000087931
11.4,1.96929639549428,6.69557212688615,2.73513147785261,1.96990947791759,6.69803356274643,2.73615986079922,1.96929639554248,6.69557212766876,2.7351314780964,1.96929639506522,6.695572125207,2.73513147713606,11.400000000233,11.4041029014632,11.4000000013076,11.3999999974083
11.5,1.97970039653183,6.76740564992131,2.752893953753,1.98155138009731,6.77525056644725,2.75578906875251,1.97970039528662,6.76740564524751,2.75289395192098,1.97970039731867,6.76740565232685,2.75289395475507,11.5000000002061,11.5125910152971,11.4999999924551,11.5000000044006
11.6,1.99004512396047,6.83937096589423,2.77058391034309,1.99158072094641,6.84554124449099,2.77298413625774,1.99004512390584,6.83937096501985,2.77058391017674,1.99004512199895,6.83937095892984,2.77058390757502,11.6000000001978,11.6101061016951,11.5999999991024,11.5999999885038
11.7,2.00033122033603,6.91146697574036,2.78820180412374,2.00170586002991,6.9177695324509,2.79045331226768,2.00033122144708,6.9114669799719,2.78820180587373,2.00033121995061,6.91146697433528,2.78820180358522,11.7000000002001,11.7099287047485,11.7000000072927,11.6999999978711
11.8,2.01055931677141,6.9836925957634,2.8057480876491,2.0118615597825,6.98925095593234,2.80787090088038,2.01055931613505,6.98369259323299,2.80574808668971,2.0105593159009,6.9836925924353,2.8057480863494,11.8000000001839,11.8089834165952,11.7999999960578,11.7999999946856
11.9,2.02073003323098,7.05604675733222,2.82322320960027,2.02172433056765,7.06070382232537,2.82508824274344,2.02073003249637,7.05604675493574,2.82322320854707,2.02073003335789,7.05604675758272,2.82322320974142,11.9000000001635,11.9075163956365,11.8999999959792,11.900000000682
12,2.03084397881401,7.12852840655343,2.84062761481454,2.03326665162829,7.13963338564558,2.84430038652596,2.03084397789678,7.12852840358016,2.84062761349108,2.03084397812943,7.12852840426124,2.84062761381125,12.000000000182,12.0172004237998,11.999999994968,11.9999999962019
12.1,2.04090175203563,7.2011365037577,2.85796174434971,2.04222770235871,7.20964036892248,2.86034252260844,2.0409017531044,7.20113650732086,2.85796174570316,2.04090175231597,7.20113650486606,2.85796174466558,12.1000000001431,12.1122105938896,12.1000000061284,12.1000000018476
12.2,2.0509039411005,7.27387002346597,2.87522603555344,2.05136213581372,7.27778280245024,2.87595710093324,2.05090393986227,7.2738700195657,2.87522603395332,2.05090394144409,7.27387002465333,2.87522603612978,12.2000000001199,12.2051020391972,12.1999999933813,12.2000000022272
12.3,2.0608511241626,7.34672795385774,2.89242092209652,2.06292904910052,7.35780051759966,2.89590872081111,2.06085112273786,7.34672794870263,2.8924209199327,2.06085112702566,7.34672796460905,2.89242092610868,12.3000000001169,12.3166382875113,12.2999999913732,12.3000000177434
12.4,2.07074386956552,7.41970929651379,2.90954683401396,2.07209328883164,7.42935540757508,2.9120948001457,2.0707438692531,7.41970929486136,2.9095468331817,2.07074387110117,7.41970930249248,2.9095468363191,12.4000000000933,12.4135434965524,12.3999999972962,12.4000000099128
12.5,2.08058273611198,7.49281306619533,2.92660419780471,2.08290757134168,7.50717679589089,2.93068465868141,2.08058273690907,7.49281306891868,2.92660419881093,2.08058273576765,7.49281306484379,2.92660419750426,12.500000000112,12.520769025914,12.5000000046387,12.4999999981157
12.6,2.09036827326748,7.56603829044876,2.94359343639796,2.09306957212967,7.58141009666282,2.9484052635217,2.09036827481227,7.56603829628997,2.94359343857679,2.09036827424292,7.56603829464649,2.94359343806583,12.6000000001142,12.6228849323142,12.600000009679,12.6000000069552
12.7,2.10010102141045,7.63938400941951,2.96051496926399,2.10137307431546,7.64842404882961,2.96274706075398,2.10010102284944,7.63938401511252,2.96051497143157,2.10010102191516,7.63938401168195,2.9605149702104,12.7000000000939,12.7125441838991,12.7000000093935,12.7000000038075
12.8,2.10978151205615,7.71284927557386,2.97736921246012,2.11200981609914,7.72906650611753,2.98184810765365,2.10978151510818,7.71284928749727,2.97736921696058,2.10978151217319,7.71284927580106,2.97736921251098,12.8000000000901,12.8229244298703,12.800000019566,12.8000000004852
12.9,2.11941026804758,7.78643315341518,2.99415657861383,2.11785965847916,7.7859947775687,2.99273639300053,2.11941026750268,7.78643315143325,2.99415657779278,2.1194102665293,7.78643314837659,2.99415657670605,12.9000000000766,12.8965908290484,12.8999999967287,12.8999999916119
13,2.1289878037946,7.86013471924475,3.01087747705049,2.12865362179678,7.86357127292783,3.01052441169326,2.12898780161312,7.8601347109027,3.01087747389426,2.12898780531741,7.86013472528468,3.01087747917749,13.0000000000898,13.0027493064179,12.9999999864101,13.0000000097796
13.1,2.13851462543778,7.93395306089787,3.02753231374438,2.14306563413842,7.96149653417091,3.03538151196794,2.13851462388232,7.93395305454915,3.02753231148651,2.13851462578779,7.9339530621232,3.02753231405447,13.10000000008,13.1399436802773,13.099999989918,13.1000000019655
13.2,2.14799123107647,8.00788727755414,3.04412149143855,2.15178540405008,8.02964819839965,3.05019760608577,2.14799123342712,8.00788728746705,3.04412149482495,2.14799122920353,8.00788727007424,3.04412148872012,13.2000000000692,13.2316312085355,13.2000000157191,13.1999999879979
13.3,2.15741811093887,8.08193647948658,3.06064540964141,2.15797653595143,8.09177853963602,3.0624119576446,2.15741810891656,8.08193647129776,3.06064540669154,2.15741811155038,8.0819364818793,3.06064541051126,13.3000000000669,13.312167033232,13.2999999869059,13.3000000039409
13.4,2.16679574756699,8.15609978781799,3.07710446467191,2.1710602535292,8.1855889267039,3.08484171887306,2.16679574858916,8.15609979256493,3.07710446621533,2.16679575134527,8.1560998026827,3.07710447003912,13.4000000000569,13.4414908991062,13.4000000073694,13.4000000240671
13.5,2.17612461599533,8.23037633434403,3.09349904970066,2.17929296708861,8.2541346589187,3.09920375075303,2.17612461635448,8.23037633610409,3.09349905009539,2.17612461299852,8.23037632412377,3.09349904584263,13.50000000004,13.5326313767603,13.500000002554,13.4999999829649
13.6,2.18540518392539,8.30476526131997,3.10982955479554,2.18488385894836,8.3130147776006,3.11001371450099,2.18540518389258,8.30476526163616,3.10982955466423,2.18540518257863,8.30476525730345,3.10982955346572,13.6000000000409,13.6079123510499,13.600000000193,13.5999999933478
13.7,2.19463791188382,8.37926572120545,3.12609636693475,2.19906510522178,8.41155561339347,3.13463571503318,2.19463791291153,8.37926572374341,3.12609636818447,2.19463791367379,8.37926572758874,3.12609636952172,13.700000000024,13.7452564336484,13.7000000048394,13.7000000107843
13.8,2.20382325339563,8.45387687656208,3.1422998700731,2.20706425958459,8.47953753224515,3.14848406088774,2.20382325372209,8.45387687870602,3.14229987087767,2.20382325513814,8.45387688359532,3.14229987234308,13.8000000000308,13.8350858527175,13.8000000033058,13.8000000110765
13.9,2.2129616551268,8.52859789976283,3.15844044514693,2.21836338783222,8.56621059271331,3.16755052345781,2.2129616532798,8.52859789292358,3.15844044268466,2.21296165760119,8.52859790929481,3.15844044838173,13.9000000000366,13.9521245040033,13.899999988888,13.9000000152777
14,2.22205355704435,8.60342797286362,3.17451847011394,2.22743472023815,8.64377420195323,3.18457461464052,2.22205355879215,8.60342797906581,3.17451847255457,2.22205355635951,8.60342797091199,3.17451846912186,14.0000000000219,14.0557835368319,14.0000000104125,13.9999999963934
14.1,2.23109939256837,8.67836628742558,3.1905343200158,2.23260913382897,8.70162877055344,3.19452799764328,2.23109939278481,8.67836628762943,3.19053432015591,2.23109939431067,8.67836629424401,3.19053432250944,14.1000000000098,14.1287659020257,14.1000000005701,14.1000000110641
14.2,2.24009958870764,8.75341204433714,3.20648836697683,2.24597139440202,8.79320334989153,3.21574677888846,2.24009958685117,8.75341203828432,3.20648836492707,2.24009959310573,8.7534120626881,3.20648837351746,14.2000000000216,14.254921523182,14.1999999900626,14.2000000293113
14.3,2.2490545661939,8.82856445357825,3.22238098023173,2.24887876471334,8.84886315838669,3.22424997830136,2.24905457041957,8.8285644709058,3.22238098648775,2.24905456220427,8.82856443837495,3.22238097450949,14.3000000000039,14.3219919014014,14.3000000278131,14.2999999750887
14.4,2.25796473963035,8.90382273415532,3.23821252619048,2.2653566133851,8.95336747941763,3.25085553495049,2.25796473774162,8.90382272720263,3.23821252344677,2.25796473746799,8.90382272637456,3.23821252351131,14.3999999999762,14.4695796277532,14.399999988391,14.3999999873539
14.5,2.26683051762186,8.9791861139246,3.25398336846166,2.26608664332562,8.99188212828716,3.25385953692742,2.26683051657102,8.97918611083788,3.25398336760996,2.26683051701471,8.97918611099156,3.2539833677037,14.5000000000081,14.5118283085402,14.4999999950189,14.49999999571
14.6,2.27565230287762,9.0546538292862,3.26969386782534,2.27848323690778,9.08675869932985,3.27480769410511,2.27565230561778,9.05465384006012,3.26969387181411,2.27565230335284,9.05465383213486,3.26969386909202,14.5999999999892,14.6400496303427,14.600000017492,14.6000000045797
14.7,2.28443049237007,9.13022512525162,3.28534438234743,2.28517417681171,9.15327792092972,3.28819297010871,2.28443049512506,9.13022513624986,3.28534438629814,2.28443048853772,9.13022510871697,3.28534437727519,14.6999999999691,14.7266450678501,14.7000000176731,14.6999999745299
14.8,2.29316547743499,9.20589925516638,3.30093526735868,2.29503341969695,9.24006835159739,3.30586130069662,2.29316547479545,9.20589924375587,3.30093526294382,2.29316547651539,9.20589925206055,3.30093526594723,14.79999999996,14.840963071991,14.7999999814951,14.7999999945232
14.9,2.30185764388886,9.28167548057314,3.31646687548573,2.30144245229422,9.29524111887177,3.31665911255556,2.3018576464962,9.28167549140182,3.31646687923837,2.30185764946098,9.28167550509353,3.31646688362181,14.8999999999477,14.9133426837216,14.9000000171364,14.9000000381763
15,2.31050737215023,9.35755307109688,3.33193955669413,2.31080544994903,9.38528739829711,3.3344794268337,2.31050736964993,9.35755306141275,3.33193955315804,2.3105073711239,9.35755306523201,3.33193955416851,14.9999999999412,15.0305722750798,14.9999999842207,14.9999999905244
15.1,2.3191150373437,9.43353130429445,3.34735365830142,2.32293954894158,9.47527639714316,3.35547885083943,2.31911504089773,9.43353131814229,3.34735366349457,2.31911503587717,9.4335313006655,3.34735365695572,15.0999999999396,15.1536947969242,15.1000000225346,15.0999999934984
15.2,2.32768100940822,9.50960946551442,3.3627095250095,2.33347392024546,9.55713946221683,3.37307648869187,2.32768101688995,9.50960949587175,3.3627095354477,2.32768100665429,9.5096094537706,3.36270952149334,15.1999999999321,15.2636898711542,15.2000000482094,15.1999999819182
15.3,2.33620565320602,9.58578684777974,3.37800749893191,2.32863716805554,9.58200280043951,3.3702961367548,2.33620565468616,9.5857868558945,3.37800750149736,2.33620565504491,9.58578685523483,3.37800750164994,15.2999999999177,15.2809361052499,15.300000012078,15.3000000119297
15.4,2.34468932862063,9.66206275166678,3.3932479196196,2.34174080371647,9.67191445647168,3.39030246904209,2.34468933050952,9.66206275715667,3.39324792164599,2.34468932567449,9.66206274116067,3.39324791614398,15.399999999907,15.4039577292302,15.4000000093122,15.3999999829791
15.5,2.35313239065672,9.73843648514621,3.40843112408564,2.35216633420205,9.76175725778613,3.40750193022723,2.35313239841548,9.73843651783099,3.40843113560179,2.35313239506435,9.73843650287958,3.40843113078964,15.4999999998886,15.5214255222154,15.5000000518483,15.5000000287336
15.6,2.36153518953832,9.8149073635062,3.4235574468302,2.36203245520677,9.84800611140979,3.4258662402212,2.36153518918221,9.81490736298753,3.42355744664431,2.3615351911967,9.81490736858117,3.42355744913499,15.5999999998747,15.6359048068378,15.5999999988141,15.6000000089129
15.7,2.36989807079993,9.89147470919492,3.43862721986351,2.36750509973285,9.90186037116382,3.43347729231925,2.36989807977901,9.89147474789324,3.43862723328375,2.3698980709715,9.89147470893787,3.43862721941938,15.6999999998584,15.7028427632159,15.700000060956,15.6999999993287
15.8,2.37822137537927,9.96813785174337,3.45364077273319,2.38074832558623,10.0105038834519,3.45993138987481,2.37822137303873,9.96813784405687,3.45364077018357,2.37822137652547,9.96813785703573,3.45364077498534,15.7999999998558,15.8511835989129,15.7999999872792,15.8000000085465
15.9,2.38650543970113,10.0448961275851,3.46859843253211,2.37296339480225,10.0247614372066,3.45219845969746,2.38650544227524,10.0448961381859,3.46859843538609,2.38650544631185,10.0448961543991,3.46859844227937,15.8999999998183,15.8499232917063,15.9000000158473,15.9000000429904
16,2.39475059578104,10.1217488800625,3.48350052396484,2.39920275546236,10.1716423430435,3.49232342593248,2.39475059950478,10.121748895499,3.48350052897027,2.39475059954633,10.1217488960777,3.48350052927878,15.9999999998084,16.0631685244383,16.000000023974,16.0000000249028
16.1,2.40295717128615,10.1986954591894,3.49834736931337,2.4012815121142,10.2257941236353,3.4964203106069,2.40295717143317,10.1986954616186,3.49834736972653,2.40295716917431,10.1986954485873,3.49834736557129,16.099999999789,16.1234959463564,16.1000000027783,16.0999999833329
16.2,2.41112548963329,10.2757352216292,3.5131392884993,2.41060206013653,10.3006600774722,3.51249283468533,2.41112549056882,10.2757352272484,3.5131392901319,2.4111254943704,10.275735244747,3.51313929546073,16.1999999997618,16.2237549722941,16.2000000079491,16.2000000345781
16.3,2.41925587006583,10.3528675305775,3.52787659909657,2.41852790776731,10.3808016114683,3.52746656637181,2.41925587773987,10.3528675682063,3.52787661142539,2.41925586747554,10.3528675214422,3.52787659588211,16.2999999997399,16.3267960856074,16.3000000573715,16.2999999847998
16.4,2.42734862772995,10.4300917556374,3.54255961634676,2.43192463897214,10.4836641025447,3.54843963493346,2.42734863406027,10.4300917818349,3.54255962575728,2.42734864441232,10.4300918259618,3.54255964026212,16.3999999997141,16.4640283764503,16.4000000416524,16.4000001106362
16.5,2.43540407375103,10.5074072727543,3.55718865318897,2.44321587950545,10.584728639119,3.57015325715771,2.4354040708025,10.5074072579844,3.55718864889635,2.43540406745637,10.5074072437236,3.55718864288127,16.4999999996943,16.5980977757821,16.4999999776832,16.4999999540613
16.6,2.4434225153087,10.5848134640836,3.57176402027197,2.41564442510746,10.4787816894883,3.53318105459072,2.44342251724207,10.5848134707818,3.57176402232505,2.44342251937999,10.5848134839955,3.57176402663976,16.5999999996643,16.4276071691865,16.6000000103489,16.6000000300152
16.7,2.45140425570875,10.6623097179294,3.58628602598409,2.43788187157714,10.6288788862756,3.56535150130686,2.4514042594848,10.6623097341579,3.58628603161888,2.45140426412795,10.6623097563185,3.58628603792952,16.6999999996223,16.6321122591596,16.7000000252615,16.7000000583759
16.8,2.45934959445743,10.7398954286523,3.60075497647547,2.45534894195782,10.7413139859399,3.59651985374642,2.45934959486161,10.7398954310768,3.60075497721859,2.45934959988007,10.7398954551772,3.60075498615969,16.7999999995852,16.7931827816441,16.800000003157,16.8000000412169
16.9,2.46725882732458,10.8175699965613,3.61517117566996,2.45543625823259,10.7944788933938,3.59675695756664,2.46725883019774,10.8175700125666,3.61517118038448,2.46725881909719,10.8175699580754,3.61517116454737,16.8999999995559,16.846672109193,16.9000000231488,16.8999999417199
17,2.47513224641017,10.8953328278121,3.62953492528054,2.46285142480488,10.8674520686658,3.61354018398754,2.47513224595982,10.8953328264755,3.62953492494474,2.47513225033026,10.8953328482443,3.62953493090189,16.9999999995028,16.9438436774582,16.9999999973801,17.0000000294764
17.1,2.48297014021971,10.9731833343815,3.64384652485229,2.47904728598906,10.9832113506357,3.63622761221992,2.48297014851073,10.973183371375,3.6438465371216,2.48297014413257,10.9731833530432,3.64384653043688,17.0999999994535,17.0984862488447,17.1000000570073,17.1000000276127
17.2,2.49077279371901,11.0511209339367,3.65810627176321,2.48448893254544,11.0421909350297,3.64420953064014,2.49077279671712,11.0511209506672,3.65810627729144,2.4907728018264,11.0511209674757,3.65810628199323,17.1999999994189,17.1708893982153,17.2000000246758,17.2000000512953
17.3,2.49854048839397,11.1291450497242,3.67231446123348,2.52253954112497,11.283895928199,3.71101432059658,2.49854048975849,11.1291450568415,3.67231446487434,2.49854048060824,11.129145018606,3.67231444881664,17.2999999993517,17.5174497899206,17.3000000114744,17.2999999480309
17.4,2.50627350232526,11.2072551105949,3.68647138638002,2.47839368159816,11.0986076487094,3.64699618794227,2.50627350373857,11.2072551144108,3.68647138831956,2.50627348586775,11.2072550334142,3.6864713621513,17.3999999993002,17.2239975182498,17.4000000064689,17.3999998814333
17.5,2.51397211023246,11.2854505507991,3.70057733819653,2.48071698113208,11.1297648766328,3.64185776487663,2.5139721082523,11.2854505406086,3.7005773354378,2.51397212365009,11.2854506138088,3.70057735887536,17.4999999992281,17.2523396226415,17.4999999842987,17.5000000963342
17.6,2.5216365835461,11.3637308100222,3.71463260560633,2.51413015534908,11.332057120472,3.69601344155129,2.52163658775575,11.3637308225628,3.71463261155048,2.52163658609346,11.3637308235956,3.71463261118121,17.5999999991746,17.5422007173724,17.600000021869,17.6000000208703
17.7,2.52926719044819,11.4420953332013,3.72863747544116,2.51663139374777,11.3970880718038,3.71257139578765,2.52926719521591,11.442095353271,3.72863748207963,2.52926719297642,11.4420953466289,3.72863747743749,17.6999999990907,17.6262908613392,17.7000000305666,17.7000000170428
17.8,2.53686419594714,11.5205435705653,3.74259223250742,2.51445092444874,11.427003965233,3.70405393776107,2.53686420633032,11.5205436198351,3.74259224761822,2.53686419301547,11.5205435446261,3.74259222623434,17.7999999990199,17.6455088274429,17.8000000737836,17.7999999638759
17.9,2.54442786191378,11.5990749774641,3.75649715955857,2.54156743959334,11.6077431933709,3.74714504560964,2.5444278662688,11.5990749991234,3.75649716570651,2.54442784564396,11.5990748827597,3.75649712988177,17.8999999989365,17.8964556785739,17.9000000310987,17.8999998582855
18,2.55195844714517,11.6776890143568,3.7703525373403,2.50415051392396,11.4555429099833,3.698410214461,2.5519584546441,11.6776890513198,3.77035254876451,2.55195841247329,11.6776888734168,3.77035249361868,17.9999999988422,17.6581036383682,18.0000000547284,17.9999997795087
18.1,2.55945620741441,11.7563851467221,3.7841586446033,2.56007012165044,11.7870016923299,3.78312754703235,2.55945621074207,11.7563851655812,3.78415864980634,2.55945620805169,11.7563851494078,3.78415864536941,18.0999999987398,18.1301993610127,18.1000000261296,18.1000000028289
18.2,2.56692139551892,11.8351628450019,3.79791575811388,2.54011267342603,11.6589839160241,3.74179654976539,2.56692140196007,11.8351628755287,3.79791576760484,2.56692140729156,11.8351628875209,3.79791577118236,18.1999999986347,17.9408931392155,18.2000000450937,18.2000000659948
18.3,2.57435426133106,11.9140215845146,3.81162415267475,2.55086856741504,11.804925557198,3.77313117123886,2.57435425975492,11.9140215765359,3.81162414949906,2.5743542579244,11.9140215792455,3.81162414699864,18.2999999985205,18.1289252958519,18.2999999857898,18.2999999841686
18.4,2.58175505184753,11.9929608454091,3.8252841011442,2.57357229856072,11.9600552381933,3.80001887019025,2.581755045993,11.9929608205737,3.82528409327044,2.58175510983501,11.9929611258265,3.82528418578997,18.3999999984009,18.3336464069442,18.3999999598372,18.4000004214514
18.5,2.58912401123278,12.0719801125855,3.83889587444398,2.5506940760389,11.8949557913351,3.77867816091954,2.58912401448442,12.0719801307961,3.83889588031687,2.58912398838142,12.0719800301568,3.8388958425146,18.4999999982622,18.2243280282935,18.5000000255974,18.4999998610528
18.6,2.59646138087107,12.1510788756548,3.85245974159075,2.58990139756613,12.0880438729621,3.82811147009804,2.596461394082,12.1510789423763,3.85245976162749,2.59646138910415,12.1510789342266,3.8524597607251,18.5999999981166,18.5060567406262,18.6000000980858,18.6000000840558
18.7,2.60376739940777,12.2302566288649,3.86597596970018,2.55331969837432,11.9615465484121,3.79223094052546,2.60376740719274,12.2302566696712,3.86597598001909,2.60376737793837,12.2302565282434,3.86597593440495,18.6999999979728,18.3070971873118,18.700000056883,18.6999998405867
18.8,2.61104230279184,12.3095128710128,3.87944482400122,2.55827590315982,11.9949007964092,3.79375782010288,2.61104231318008,12.3095129156368,3.87944483788249,2.61104232552749,12.3095129737177,3.87944485840764,18.7999999978058,18.3469345196719,18.8000000666993,18.8000001576529
18.9,2.61828632432358,12.3888471054392,3.89286656786241,2.54313345036804,11.9542230024536,3.77887626145965,2.61828633877666,12.3888471753371,3.89286658860305,2.61828631993524,12.3888470936877,3.89286656008604,18.8999999976252,18.2762327142813,18.9000001027168,18.899999973709
19,2.62549969469408,12.4682588399381,3.9062414628013,2.58450696560731,12.2273835437527,3.83125816282107,2.6254996958307,12.4682588494847,3.90624146791246,2.62549966998658,12.4682587515068,3.90624143320188,18.9999999974335,18.6431486721811,19.0000000132278,18.9999998546952
19.1,2.63268264202816,12.5477475867027,3.91956976850182,2.59100509873837,12.286914752274,3.8505467800729,2.6326826424679,12.5477475836006,3.91956976896668,2.63268261230837,12.5477474575802,3.91956972628183,19.0999999972327,18.7284666310853,19.0999999950352,19.0999997961704
19.2,2.6398353919218,12.6273128622641,3.93285174282424,2.6165949226715,12.4204178243087,3.88455576356677,2.63983539428839,12.6273128700583,3.93285174484478,2.63983540065149,12.6273128884888,3.93285175293779,19.1999999970102,18.921568510547,19.2000000091915,19.2000000420781
19.3,2.64695816748568,12.7069541874631,3.94608764182994,2.58540062906167,12.2858497839895,3.83478564172857,2.6469581937823,12.7069543164169,3.94608768165986,2.64695816238876,12.706954191196,3.94608764100168,19.2999999967787,18.7060360547798,19.300000191859,19.2999999945865
19.4,2.65405118938171,12.7866710873619,3.95927771978869,2.59976611794338,12.4273102278422,3.8572612668183,2.6540511954475,12.7866711248449,3.95927773082168,2.65405123547077,12.7866712999781,3.95927778054932,19.3999999965323,18.8843376126039,19.4000000511141,19.4000003159981
19.5,2.66111467585947,12.8664630912101,3.97242222919168,2.55057517896638,12.2140922118543,3.79059297745089,2.66111470275093,12.8664632304663,3.97242226914943,2.66111471348831,12.866463310068,3.97242229078894,19.4999999962613,18.5552603682716,19.5000002023666,19.5000003143453
19.6,2.6681488427988,12.9463297324024,3.98552142077906,2.65140550281668,12.7342173598399,3.95526655598598,2.66814884935756,12.946329769422,3.98552143124612,2.66814887037395,12.9463298611792,3.98552145554926,19.5999999959803,19.3408894186426,19.6000000500256,19.6000001871024
19.7,2.67515390373863,13.0262705483909,3.99857554353706,2.54784315380719,12.1876020034892,3.76782598908211,2.67515391369847,13.0262705821663,3.99857555565631,2.67515383302439,13.0262702119068,3.99857543767833,19.6999999956666,18.5032711463785,19.7000000515211,19.6999994826095
19.8,2.68213006991992,13.1062850806876,4.01158484472622,2.57192865600947,12.3470396684429,3.81996743635287,2.68213007407151,13.1062850822448,4.0115848479751,2.68213012608575,13.1062853589099,4.01158493087138,19.7999999953337,18.7389357608052,19.8000000042914,19.800000415867
19.9,2.68907755031656,13.1863728747819,4.02454956989155,2.58964816796142,12.4568699508459,3.86001922748911,2.68907758450559,13.1863730350566,4.0245496201539,2.68907756243758,13.1863729037669,4.02454957930461,19.89999999499,18.9065373462964,19.900000239716,19.9000000455091
20,2.69599655166852,13.2665334800786,4.03746996286877,2.58989905557633,12.576309757961,3.85611762219802,2.69599656298185,13.2665335255858,4.03746997812949,2.69599657217292,13.2665335772481,4.03746998672864,19.9999999946159,19.0223264357353,20.0000000666972,20.0000001361497
20.1,2.70288727851901,13.3467664498883,4.05034626581046,2.63901608750497,12.841094848888,3.9301722797256,2.70288727612343,13.346766437866,4.05034626065695,2.70288721200924,13.3467661150853,4.05034616753871,20.0999999942177,19.4102832161186,20.0999999746464,20.0999994946333
20.2,2.70974993324415,13.4270713413559,4.0631787191915,2.59085418162083,12.5785640504911,3.86519371837742,2.70974994068688,13.4270713820982,4.06317872885509,2.70974998140511,13.427071599761,4.0631787870984,20.1999999937915,19.0346119504893,20.2000000516402,20.2000003682645
20.3,2.7165847160868,13.5074477154251,4.07596756182465,2.69635823962555,13.1508076945031,4.00968472325285,2.71658470640581,13.5074476750086,4.07596755042776,2.71658470493117,13.5074476443173,4.07596754080305,20.2999999933365,19.8568506573815,20.2999999318421,20.2999998900515
20.4,2.72339182518844,13.5878951367868,4.08871303087845,2.63516027753014,12.889356176596,3.92554943990077,2.72339184806186,13.5878952520641,4.08871306741637,2.72339194102336,13.5878957898135,4.0887132262542,20.3999999928537,19.4500658940269,20.4000001675423,20.400000957091
20.5,2.73017145661724,13.668413173838,4.10141536188065,2.56311236391913,12.4669129082426,3.8289366251944,2.7301714688349,13.6684132246198,4.10141537925395,2.73017139267538,13.6684128507521,4.10141526060894,20.4999999923359,18.8589618973561,20.5000000727086,20.4999995040364
20.6,2.73692380440205,13.7490013986381,4.11407478874251,2.57848301020617,12.6070008607616,3.83135221543632,2.73692379473609,13.7490013549376,4.1140747772653,2.73692382292979,13.7490015192058,4.1140748167784,20.5999999917827,19.0168360864041,20.599999926939,20.600000158914
20.7,2.74364906056028,13.8296593868678,4.12669154376587,2.62488846329626,12.9544059718383,3.91129295523298,2.74364906626861,13.8296594078764,4.12669155447277,2.74364900257794,13.8296590683811,4.12669145224121,20.6999999911939,19.4905873903676,20.7000000286178,20.6999995232003
20.8,2.75034741512714,13.9103867177923,4.13926585765684,2.68328584995252,13.215667199407,4.02177286730132,2.75034741421159,13.9103867243776,4.13926585547917,2.75034747563913,13.9103871032118,4.13926596766775,20.7999999905763,19.9207259166609,20.7999999940684,20.8000005465187
20.9,2.75701905618158,13.9911829741957,4.1517979595343,2.6503152555229,13.0585237508296,3.95979899497487,2.7570190459728,13.9911829174054,4.15179794397083,2.75701904524506,13.9911829663971,4.15179794128975,20.8999999899116,19.6686380013274,20.8999999073491,20.8999999529319
21,2.7636641698801,14.07204774237,4.16428807695252,2.59739418370285,12.7020827334677,3.8367885593627,2.76366416338398,14.0720477064492,4.16428806708147,2.76366425647097,14.0720481804822,4.16428819850594,20.9999999892027,19.1362654765333,20.9999999369146,21.0000006354591
21.1,2.77028294047953,14.1529806120667,4.17673643590712,2.66755938518864,13.19362935362,4.00093153237075,2.7702829459521,14.1529806482977,4.17673644697769,2.77028288779312,14.1529803373487,4.17673635229905,21.0999999884534,19.8621202711794,21.1000000412275,21.0999995774408
21.2,2.77687555036391,14.233981176439,4.18914326084423,2.59991990905803,12.6560739936961,3.84154911383248,2.77687554116279,14.2339811264934,4.1891432495463,2.77687544302613,14.2339806131501,4.18914309791738,21.1999999876471,19.0975430165866,21.1999999172025,21.1999991540936
21.3,2.78344218007704,14.3150490320465,4.20150877468828,2.64930217009778,13.1295930022007,3.95833913697523,2.78344219667131,14.3150491239211,4.20150880300543,2.78344222563098,14.3150492651808,4.2015088454539,21.2999999868118,19.7372343092738,21.3000001235979,21.3000003362657
21.4,2.78998300833624,14.3961837787465,4.21383319882633,2.76762421889219,13.7317235940059,4.11674149123339,2.78998301050023,14.396183775648,4.21383320030196,2.78998299327843,14.3961837366879,4.21383318540966,21.399999985909,20.6160893041315,21.3999999864501,21.3999999153759
21.5,2.79649821207104,14.4773850197338,4.22611675314981,2.59436364168447,12.8235053115215,3.90091012847151,2.79649821648755,14.4773850449799,4.22611676300773,2.79649826438099,14.4773852822733,4.22611682872132,21.4999999849546,19.3187790816774,21.5000000244752,21.5000003753756
21.6,2.80298796643984,14.5586523614538,4.23835965604864,2.5509949875439,12.6290482336345,3.80004202059009,2.80298798703035,14.5586524727118,4.23835969016918,2.80298800506973,14.5586525203789,4.23835969431793,21.5999999839423,18.9800852417685,21.6000001499113,21.6000002197666
21.7,2.80945244485655,14.6399854135795,4.25056212442686,2.75338207160426,13.7324405575294,4.11306026236677,2.80945244944514,14.639985433401,4.25056212845953,2.80945253590424,14.6399860037371,4.25056228298741,21.6999999828629,20.5988828915004,21.7000000113056,21.7000008226288
21.8,2.81589181901722,14.7213837889913,4.26272437372162,2.66001195854371,12.9455221897422,3.90341815041191,2.81589184067862,14.7213839134998,4.26272440893617,2.81589181562308,14.7213837575513,4.26272436669134,21.7999999817301,19.5089522986978,21.8000001631146,21.7999999398657
21.9,2.8223062589174,14.8028471037103,4.27484661789905,2.74777729193995,13.663277947821,4.10198950590293,2.82230628609848,14.802847227983,4.27484665816667,2.82230623628906,14.8028469714555,4.27484657005556,21.8999999805268,20.5130447456639,21.9000001722482,21.8999997778001
22,2.82869593288116,14.884374976884,4.28692906948007,2.81946575396357,14.1247098627011,4.20535819662457,2.82869595470423,14.884375060419,4.28692909454135,2.82869590916474,14.884374804731,4.28692903619504,21.9999999792453,21.1495338132893,22.0000001096645,21.9999997500908
22.1,2.83506100758254,14.9659670307613,4.29897193955015,2.85602382603729,14.1315327812003,4.23887234302966,2.83506102951225,14.9659671203863,4.29897196651361,2.83506114278179,14.9659677427429,4.29897215233884,22.099999977894,21.2264289502672,22.1000001164121,22.1000010378636
22.2,2.8414016480647,15.0476228906357,4.31097543775988,2.66486761312527,13.0885056122649,3.93621181899957,2.84140165216541,15.0476228984856,4.31097544552814,2.84140160431902,15.0476226749414,4.31097537156118,22.1999999764603,19.6895850443897,22.1999999961792,22.1999996508216
22.3,2.84771801776625,15.1293421848275,4.32293977235023,2.57902663284718,12.8176918199112,3.81345117311351,2.84771801888323,15.1293421758208,4.32293976950053,2.84771809754601,15.1293427482693,4.3229399391467,22.299999974944,19.2101696258719,22.2999999642046,22.300000784962
22.4,2.85401027854015,15.2111245446514,4.334865150155,2.80273297491039,13.778853046595,4.20728046594982,2.85401028813844,15.2111245759113,4.33486516217395,2.85401058947035,15.211126445151,4.33486565982569,22.3999999733465,20.7888664874552,22.4000000262237,22.400002694447
22.5,2.86027859067362,15.2929696043644,4.34675177660992,2.77919563290253,13.8440722250735,4.16444268184575,2.86027861857254,15.2929697177855,4.34675181396794,2.8602786377694,15.29296991696,4.34675185047915,22.4999999716479,20.7877105398218,22.500000150326,22.5000004052085
22.6,2.86652311291305,15.3748770011684,4.35859985577375,2.55721479423511,12.544061469005,3.80161486369161,2.86652312799725,15.3748770161717,4.35859986785892,2.86652334679538,15.3748783996433,4.35860023884101,22.5999999698552,18.9028911269318,22.6000000120279,22.6000019852797
22.7,2.87274400248099,15.4568463751535,4.37040959032973,2.69069312598388,13.2094165911368,3.9227209845919,2.87274396999868,15.4568461645286,4.37040953369875,2.87274411531298,15.4568470107038,4.37040975538401,22.6999999679643,19.8228307017125,22.6999996682261,22.7000008814008
22.8,2.87894141509657,15.5388773692735,4.38218118159849,2.76744606173222,13.7653040156911,4.14147826984619,2.87894140957105,15.5388773453398,4.38218117745714,2.87894129695351,15.538876890043,4.38218101942836,22.7999999659686,20.6742283472695,22.799999932368,22.7999992064249
22.9,2.88511550499545,15.6209696293115,4.39391482954852,2.85026345809115,13.9480145580966,4.24889999456787,2.88511553663081,15.6209697607873,4.39391487527571,2.88511544543324,15.6209693130371,4.3939147009712,22.8999999638555,21.0471780107556,22.9000001726938,22.8999994594415
23,2.89126642495042,15.7031228038645,4.40561073281022,2.77949057959003,13.7160064091939,4.15514669318747,2.89126646094789,15.703122975468,4.40561078305351,2.89126660267972,15.7031236990465,4.40561101161086,22.9999999616251,20.6506436819714,23.0000002194694,23.0000013133371
23.1,2.897394326289,15.7853365443011,4.41726908868292,2.77458213256484,13.738674351585,4.22536023054755,2.8973943847144,15.7853368555991,4.41726917448258,2.89739431941575,15.7853362585518,4.41726901396639,23.099999959273,20.7386167146974,23.1000004147961,23.0999995919339
23.2,2.90349935891253,15.8676105047351,4.42889009314506,2.70252081669899,13.1746891753165,3.98904984601346,2.90349939698353,15.867610674249,4.42889014336664,2.90349937837358,15.867610666984,4.42889015106536,23.1999999567927,19.866259838029,23.2000002145991,23.200000196423
23.3,2.9095816713139,15.949944341997,4.44047394086479,2.89135103475205,14.474358974359,4.35923467395549,2.90958175403637,15.9499448024965,4.44047406813595,2.90958163284996,15.9499441532514,4.44047385562369,23.2999999541757,21.7249446830665,23.3000006246688,23.2999996417251
23.4,2.91564141059658,16.0323377156082,4.4520208252115,2.9277822418642,14.2282710593277,4.3439132181599,2.91564145743512,16.0323379409271,4.45202088728355,2.9156415681425,16.0323387584776,4.45202110634137,23.3999999514163,21.4999665193518,23.4000002856457,23.4000014329615
23.5,2.9216787224918,16.1147902877547,4.46353093826432,2.7082295856477,13.1373300134074,3.9931047692013,2.92167872981485,16.1147903022878,4.46353094663681,2.92167830514913,16.1147879139297,4.46353030393267,23.4999999485108,19.8386643682564,23.4999999787394,23.4999965230115
23.6,2.92769375137588,16.1973017232503,4.47500447082207,3.39367364746946,17.1328970331588,5.12111692844677,2.92769378023498,16.1973018563724,4.475004506723,2.92769368522726,16.1973016930996,4.47500447364269,23.5999999454483,25.647687609075,23.6000001433304,23.5999998519696
23.7,2.93368664028769,16.2798716895228,4.48644161241424,2.53243570155335,12.2640692640693,3.71091163738223,2.93368665722697,16.279871745971,4.48644163499186,2.933686311202,16.2798700680076,4.48644117839072,23.6999999422247,18.5074166030048,23.7000000381899,23.6999975576003
23.8,2.93965753094508,16.3624998565761,4.49784255130977,2.7519826964672,13.4733958183129,4.08219178082192,2.93965759338496,16.3625001932965,4.49784265017842,2.93965750483285,16.3624999377403,4.49784252090782,23.799999938831,20.307570295602,23.8000004368599,23.799999963481
23.9,2.9456065637619,16.4451858969718,4.50920747452702,2.73510869565217,13.1617391304348,4.03630434782609,2.94560656893477,16.4451858865865,4.50920747261217,2.94560665841026,16.445186673711,4.50920768149346,23.8999999352607,19.933152173913,23.8999999281335,23.9000010136147
24,2.95153387786331,16.5279294857937,4.52053656784182,2.73709579474723,13.3937300743889,4.03157734932443,2.95153389634785,16.527929532518,4.52053658803944,2.95153413831752,16.527930985347,4.52053695947428,23.9999999314989,20.1624032184606,24.0000000169052,24.0000020831388
24.1,2.95743961110315,16.6107303006365,4.53183001580051,2.82339522971026,13.4313270369777,4.09020329758284,2.95743964733428,16.6107304605052,4.53183007227443,2.95743966446477,16.6107304580306,4.53183002916372,24.0999999275401,20.3449255642708,24.1000001801139,24.1000001516591
24.2,2.9633239000799,16.6935880215745,4.5430880017288,3.2122575484903,15.8948210357928,4.86722655468906,2.96332397640464,16.6935883681376,4.54308810641875,2.96332411513251,16.6935897238406,4.54308838582075,24.1999999233832,23.9743051389722,24.2000004509609,24.2000022247938
24.3,2.96918688014951,16.776502331125,4.55431070773524,3.03677709152162,14.4486243683324,4.47304884896126,2.96918691917136,16.7765025112568,4.55431076456251,2.96918691756197,16.7765031016793,4.55431079605994,24.2999999190097,21.9584503088153,24.3000001949907,24.3000008153012
24.4,2.97502868544346,16.859472914243,4.56549831472765,3.24958856202428,15.5038058012755,4.76239456901872,2.97502882198885,16.8594737120591,4.56549852841583,2.97502895350117,16.8594748202011,4.56549878017292,24.3999999144141,23.5157889323185,24.4000010624638,24.4000025538751
24.5,2.98084944888258,16.9424994582818,4.57665100241938,2.68773366565782,13.0413031867545,4.05750400569699,2.98084942966633,16.9424992548019,4.57665096664084,2.98085016436857,16.9425038178794,4.57665210679037,24.4999999095838,19.7865408581093,24.499999651109,24.5000060890383
24.6,2.98664930219212,17.025581652983,4.58776894933866,3.47839960726559,17.0489690721649,5.21551300932744,2.98664933205862,17.0255818101767,4.58776900491587,2.98664940320943,17.025582961525,4.58776925501218,24.5999999045138,25.742881688758,24.6000001471512,24.6000016197466
24.7,2.99242837591572,17.1087191904373,4.59885233283643,2.80850340136054,13.4534499514091,4.22750242954325,2.9924283986617,17.1087192778168,4.59885235729322,2.9924296732033,17.1087269952005,4.59885434181625,24.6999998991894,20.4894557823129,24.7000000337717,24.7000110102201
24.8,2.99818679943002,17.1919117650739,4.60990132909696,2.94603916332888,14.4246773475745,4.41021361815754,2.99818684449749,17.191911983104,4.60990140390762,2.99818707563401,17.191913778944,4.60990183132872,24.7999998936009,21.780930129061,24.8000002315091,24.8000026859067
24.9,3.00392470095888,17.2751590736283,4.62091611314628,2.63447044823483,12.5379809599365,3.93544228480762,3.00392475897428,17.2751593113923,4.62091619387918,3.00392420869653,17.2751562262032,4.62091525609249,24.8999998877334,19.107893692979,24.9000002642458,24.8999956909923
25,3.00964220758694,17.3584608151279,4.63189685885974,3.42976128016789,16.2191762854145,4.94976390346275,3.00964229554524,17.35846128696,4.63189699686246,3.00964293818905,17.3584654992311,4.63189798071547,24.9999998815746,24.5987014690451,25.0000005793677,25.0000064181356
25.1,3.01533944527385,17.4418166908681,4.64284373897402,2.70155949583422,12.8713950010681,4.11290322580645,3.0153394583598,17.4418167088183,4.64284376205262,3.0153391810499,17.4418154630674,4.64284349634408,25.0999998751159,19.6858577227088,25.0999999292308,25.0999981404613
25.2,3.02101653886693,17.5252264043892,4.65375692509295,2.75694923041581,13.3448196645991,4.34941419710544,3.02101665649174,17.5252269886967,4.65375708762755,3.02101677732027,17.5252281522351,4.65375721599236,25.1999998683491,20.4511830921204,25.200000732816,25.2000021455477
25.3,3.02667361211332,17.6086896614399,4.66463658769294,3.25444961664841,15.4728915662651,4.72973713033954,3.02667365697361,17.6086898006988,4.66463665572208,3.02667376597403,17.6086909079772,4.66463685473267,25.2999998612461,23.457078313253,25.3000001133945,25.3000015286838
25.4,3.03231078767648,17.6922061699922,4.67548289614148,2.8318863456985,14.4747434885556,4.49776374638253,3.03231085079599,17.6922064345585,4.67548299254937,3.03231085426609,17.6922068902625,4.67548297146798,25.3999998538101,21.8043935806367,25.4000002779039,25.4000007159966
25.5,3.03792818714496,17.7757756401768,4.68629601869433,3.38436899423447,16.9306534272902,5.2570467648943,3.0379282740424,17.7757760298529,4.6862961421986,3.03792916063225,17.7757815077436,4.68629754744256,25.4999998460161,25.572069186419,25.5000004460939,25.5000082158184
25.6,3.04352593104727,17.8593977842944,4.69707612251084,2.73684560191337,13.5349455221897,4.3438745681637,3.04352600460303,17.8593981441959,4.69707622879119,3.04352544755221,17.8593952246202,4.69707541485667,25.5999998378525,20.6156656922668,25.6000003775901,25.5999960870291
25.7,3.0491041388631,17.9430723167775,4.7078233736586,2.70592629482072,12.4462151394422,4.04544322709163,3.04910419354772,17.9430725188969,4.70782342165468,3.04910466449025,17.9430758195351,4.70782434484248,25.6999998292992,19.1975846613546,25.7000001340993,25.7000048288679
25.8,3.05466292903751,18.0267989541862,4.71853793712645,3.28410159924741,15.2826904985889,4.91674506114769,3.05466303815072,18.0267995235713,4.71853808935675,3.05466305139138,18.0268008875767,4.71853830264779,25.7999998203501,23.483537158984,25.8000006510788,25.8000022416158
25.9,3.06020241899015,18.1105774151637,4.72921997682613,3.56937033084312,16.2765919601565,5.08733546780505,3.06020252683964,18.1105779548184,4.72922015624683,3.06020365804401,18.1105856094174,4.72922196111419,25.89999981098,24.9332977588047,25.9000006379049,25.9000112285756
26,3.06572272512923,18.1944074204408,4.73986965560542,3.935413354531,18.0596184419714,5.63612877583466,3.06572274118862,18.1944074588761,4.73986969533397,3.06572311354219,18.1944112140025,4.7398702199787,25.9999998011755,27.631160572337,25.9999998953986,26.0000045475234
26.1,3.07122396286214,18.2782886928018,4.75048713525393,2.83640483383686,13.6607250755287,4.22567975830816,3.07122397252789,18.2782885733006,4.75048713611513,3.07122455548237,18.2782919194374,4.75048794089047,26.0999997909178,20.7228096676737,26.0999996819436,26.1000044158103
26.2,3.07670624660705,18.3622209570693,4.76107257651115,3.12395589709322,14.5801871032409,4.62896759104577,3.0767063428964,18.3622212674627,4.76107268444409,3.07670778061966,18.3622295028172,4.76107471838167,26.1999997801875,22.3331105913799,26.2000002948032,26.2000120018185
26.3,3.08216968980514,18.4462039400911,4.77162613907646,4.23445212240869,20.2756663376111,5.90597235932873,3.08216969144282,18.4462037138614,4.77162612825517,3.08216945268488,18.4462033328826,4.77162592959108,26.2999997689727,30.4160908193485,26.2999995335593,26.2999987151586
26.4,3.08761440492942,18.5302373707017,4.78214798161144,4.30945489628558,20.2105643994211,6.02821997105644,3.08761440893862,18.5302372386006,4.78214801629826,3.0876148021209,18.5302401097445,4.78214873703619,26.3999997572425,30.5482392667631,26.3999996638374,26.4000036489016
26.5,3.09304050349888,18.6143209797304,4.79263826175533,2.58925799441167,12.46445203353,4.02064576218566,3.09304045078492,18.6143204128485,4.79263814497028,3.09304192837284,18.6143302647005,4.79264068222566,26.4999997449846,19.0743557901273,26.4999990086037,26.500012875299
26.6,3.09844809608684,18.6984544999671,4.80309713612691,4.52454853273138,21.5499435665914,6.5530474040632,3.09844821769883,18.6984551175535,4.80309732586256,3.09844910849448,18.6984606451233,4.80309872934295,26.5999997321809,32.627539503386,26.6000006611149,26.6000084829607
26.7,3.1038372923323,18.7826376661377,4.81352476033355,2.69618758434548,12.7521929824561,4.0639338731444,3.10383737630488,18.7826379712972,4.81352487834789,3.10383786971963,18.7826427937534,4.81352588017099,26.6999997188036,19.512314439946,26.70000022595,26.700006543644
26.8,3.10920820095057,18.8668702149027,4.82392128897937,3.8077731092437,19.422268907563,5.85766806722689,3.10920816171424,18.8668695449241,4.82392116121469,3.109209151222,18.8668758677861,4.82392291365167,26.7999997048326,29.0877100840336,26.799998867853,26.8000079326598
26.9,3.1145609297433,18.9511518848261,4.83428687567176,3.68266475644699,17.7258834765998,5.6129417382999,3.11456115634913,18.9511529264139,4.8342871835547,3.11456031301448,18.9511511537065,4.83428648721521,26.8999996902412,27.0214899713467,26.9000012663177,26.8999979539362
27,3.11989558560978,19.0354824163706,4.84462167303216,3.2646288209607,15.188864628821,4.68515283842795,3.1198955903077,19.0354821434906,4.84462166649169,3.11989534846364,19.0354798460059,4.84462119307989,26.9999996750125,23.1386462882096,26.99999940029,26.9999963875494
27.1,3.12521227455492,19.119861551863,4.85492583269734,5.27159090909091,25.0382575757576,8.01742424242424,3.12521243420688,19.1198623645367,4.85492607097244,3.12521064114147,19.1198512773833,4.8549234596894,27.0999996591153,38.3272727272727,27.100000869716,27.0999853782142
27.2,3.1305111017018,19.204289035498,4.86519950533389,2.5234830305108,12.510113129928,3.95474802879671,3.13051131837657,19.2042901697756,4.86519983206103,3.13051104407209,19.2042892457427,4.86519967916444,27.1999996425336,18.9883441892355,27.2000013202132,27.1999999689792
27.3,3.13579217129788,19.2887646132953,4.87544284063701,5.9002808988764,29.7940074906367,9.23782771535581,3.1357922591683,19.2887647923019,4.87544296107274,3.13579252489171,19.2887666765538,4.87544352850659,27.2999996252302,44.9321161048689,27.300000012543,27.3000027299521
27.4,3.14105558672878,19.3732880331102,4.88565598734712,14.4393592677346,69.241418764302,23.7025171624714,3.14105560296935,19.3732878828932,4.88565600276421,3.14105768300065,19.3733026658955,4.88565945672425,27.399999607186,107.383295194508,27.3999994886267,27.4000198056204
27.5,3.14630145052413,19.4578590445968,4.8958390932492,4.10964912280702,20.9291497975709,6.48414304993252,3.14630153799181,19.4578594668692,4.89583924574509,3.14630222028781,19.45786523504,4.89584091560394,27.4999995883702,31.5229419703104,27.5000002506061,27.5000083709317
27.6,3.15152986436925,19.542477399202,4.90599230518451,3.42363032650802,17.2017155506364,5.33204205866076,3.15153014669239,19.5424788705618,4.9059927005859,3.15153348330461,19.5425020498001,4.90599807968809,27.5999995687557,25.9573879358052,27.6000017178401,27.6000336127928
27.7,3.15674092911223,19.6271428501395,4.91611576905323,2.81728332488596,14.819057273188,4.48226051697922,3.15674100545057,19.6271429442408,4.91611585180224,3.15673935236719,19.6271321696162,4.9161131045144,27.6999995483049,22.1186011150532,27.6999998014936,27.6999846264978
27.8,3.16193474477684,19.7118551523947,4.92620962983032,2.51080974842767,11.9451650943396,4.11753144654088,3.16193467661915,19.7118543468607,4.92620950982906,3.16193404768009,19.7118529396219,4.92620867314459,27.7999995270018,18.5735062893082,27.7999985333089,27.7999956604466
27.9,3.16711141056633,19.7966140626813,4.93627403156006,3.13298153034301,15.1862796833773,5.03456464379947,3.16711163133991,19.7966152443309,4.9362744109009,3.16711516630515,19.796639197082,4.93627976912075,27.8999995048077,23.3538258575198,27.9000012865717,27.9000341325079
28,3.17227102487597,19.8814193394402,4.9463091173719,4.04467084639498,22.1688871473354,6.75078369905956,3.17227097984145,19.8814187656371,4.9463090482604,3.17227584585062,19.8814515669908,4.94631651669808,27.9999994816881,32.96434169279,27.9999987937389,28.0000439295395
28.1,3.17741368530052,19.9662707428279,4.95631502948417,4.9816247582205,25.5435203094778,7.85976789168279,3.17741391863983,19.9662716318681,4.95631533415525,3.17741181689601,19.9662604984451,4.95631230829522,28.0999994576126,38.384912959381,28.1000008846632,28.0999846236363
28.2,3.18253948864263,20.0511680346912,4.96629190921061,5.23316326530612,26.4219387755102,7.5469387755102,3.18253981773904,20.0511696145351,4.96629238311914,3.18253769343245,20.0511584309563,4.9662893146724,28.1999994325444,39.2020408163265,28.2000018153933,28.1999854390611
28.3,3.187648530922,20.1361109785596,4.97623989696859,7.51107828655834,39.3138847858198,11.4268833087149,3.18764864899256,20.1361112597942,4.97624000682159,3.18765019743954,20.1361250130455,4.97624270818771,28.2999994064502,58.2518463810931,28.2999999156084,28.3000179186727
28.4,3.19274090738293,20.2210993396257,4.9861591322839,9.57142857142857,54.6802197802198,16.1736263736264,3.19274123481248,20.2211009835116,4.98615962361985,3.19273966383473,20.2210959628337,4.98615779338064,28.3999993792926,80.4252747252747,28.4000018419439,28.3999934200491
28.5,3.19781671250325,20.3061328847335,4.99604975379878,-27.4465408805031,-144.377358490566,-39.1383647798742,3.19781672586329,20.3061323504013,4.99604972009823,3.19781766725044,20.3061415494185,4.99605138587103,28.4999993510355,-210.962264150943,28.4999987963629,28.50001060254
28.6,3.20287604000175,20.3912113823616,5.00591189927709,2.34621409921671,12.8994778067885,4.12872062663185,3.20287619281792,20.3912117329276,5.00591212245094,3.20288385533118,20.3912628382796,5.00592379508626,28.5999993216404,19.3744125326371,28.6000000481965,28.6000704886971
28.7,3.20791898284621,20.4763346026064,5.01574570561061,-5.53504672897196,-33.0895638629283,-8.33411214953271,3.20791941889895,20.4763368857031,5.0157463240088,3.20791925501092,20.4763432124682,5.01574619439891,28.6999992910632,-46.958722741433,28.7000026286108,28.7000086618781
28.8,3.21294563326269,20.5615023171761,5.02555130882925,3.37632653061224,19.1159183673469,6.26285714285714,3.21294589216119,20.5615033056227,5.02555167827958,3.21294366171653,20.5614917738386,5.0255490659053,28.799999259268,28.7551020408163,28.8000008760635,28.7999845014604
28.9,3.2179560827412,20.6467142993674,5.03532884410132,9.89766839378238,55.8082901554404,17.7875647668394,3.21795658839722,20.6467168760382,5.03532961542608,3.2179568011646,20.6467207183505,5.03533011575766,28.8999992262099,83.4935233160622,28.9000030798615,28.9000076352728
29,3.22295042204494,20.7319703240578,5.04507844574511,4.6599210266535,22.7680157946693,6.30898321816387,3.22295066375469,20.7319715271455,5.04507883972529,3.22295450571365,20.7320044322656,5.04508509634823,28.9999991918478,33.7369200394867,29.0000010306255,29.0000440343274
29.1,3.22792874121697,20.8172701676855,5.05480024723104,23,155.475862068966,42.0172413793103,3.22792902914049,20.8172712697302,5.05480063115499,3.22792977714221,20.8172872564574,5.05480298250203,29.0999991561335,220.493103448276,29.1000009300256,29.1000200161017
29.2,3.23289112958847,20.9026136082436,5.06449438119182,6.55456171735242,38.1252236135957,10.9221824686941,3.23289127828123,20.9026140447934,5.0644945880629,3.23289157360448,20.9026198580852,5.064494991574,29.1999991190239,55.6019677996422,29.1999999111376,29.2000064232637
29.3,3.23783767578544,20.9880004252605,5.07416097942537,4.30076838638858,24.3885839736553,7.15203073545554,3.23783816568737,20.9880032249288,5.07416167921216,3.23783956051124,20.988013796801,5.07416269385379,29.2999990804713,35.8413830954995,29.3000030698283,29.300016051166
29.4,3.24276846773657,21.0734303997888,5.08380017290293,2.69856819894499,15.6978146194424,4.620572720422,3.24276857330248,21.0734307418619,5.08380029105364,3.24277100845204,21.0734464192699,5.0838035400736,29.3999990404283,23.0169555388093,29.399999606218,29.4000209677956
29.5,3.24768359267956,21.1589033143882,5.09341209177322,4.97814207650273,28.681693989071,8.13729508196722,3.24768370994567,21.158902856774,5.09341209727286,3.24767948010426,21.1588855891407,5.09340535821415,29.499998998841,41.797131147541,29.4999986639925,29.4999704274591
29.6,3.25258313716941,21.2444189531223,5.10299686537095,3.54989035087719,20.8640350877193,6.21984649122807,3.25258315245751,21.2444181577362,5.10299686169485,3.25257896025058,21.2443924886795,5.10298939183154,29.5999989556627,30.6337719298246,29.5999981718885,29.5999608407616
29.7,3.25746718708415,21.329977101534,5.11255462222017,2.80152187698161,12.5852885225111,4.40741915028535,3.25746732590404,21.3299773305716,5.11255481715176,3.25746628785191,21.3299781157966,5.11255295646888,29.6999989108383,19.7942295497781,29.6999994736274,29.6999973601174
29.8,3.26233582763277,21.4155775466385,5.12208549004221,3.25677896466721,16.7962202136401,5.16557107641742,3.26233633234064,21.4155800419545,5.12208613719315,3.26234040320382,21.4156127489239,5.1220938551455,29.7999988643134,25.2185702547247,29.8000025114883,29.8000470072733
29.9,3.26718914336163,21.5012200769117,5.13158959576097,-3.11908517350158,-26.9290220820189,-7.37618296529968,3.2671897529317,21.5012232694592,5.13159047829536,3.26718066448978,21.5011670182215,5.13157582021407,29.8999988160343,-37.4242902208202,29.9000035006863,29.8999235029253
30,3.27202721816097,21.5869044822746,5.14106706550764,17.4426229508197,100.96174863388,28.120218579235,3.27202754131752,21.5869052676509,5.14106749818509,3.27201585407396,21.5868358030062,5.14105058610368,29.9999987659432,146.524590163934,30.0000003071535,29.9999022431838
30.1,3.2768501352719,21.6726305540813,5.15051802462825,-18.8409090909091,-113.668831168831,-27.0714285714286,3.27685081885692,21.6726345147449,5.15051909726734,3.27685041300818,21.6726483419052,5.15051891300086,30.0999987139814,-159.581168831169,30.1000044308692,30.1000176679143
30.2,3.28165797729235,21.7583980851069,5.15994259768703,-2.25900900900901,-14.7063063063063,-3.33693693693694,3.28165819465711,21.7583987042035,5.1599428648289,3.28165071556044,21.7583515422648,5.15993012985036,30.1999986600862,-20.3022522522523,30.1999997636895,30.1999323876756
30.3,3.28645082618446,21.8442068695363,5.16934090847473,-1.73351903435469,-14.7836583101207,-3.25998142989786,3.28645143318642,21.8442096367257,5.16934168905198,3.28646023524557,21.8442858549597,5.16935625317057,30.2999986041954,-19.7771587743733,30.3000027589641,30.3001023433759
30.4,3.2912287632808,21.930056702956,5.17871308001383,-2.12944664031621,-16.1304347826087,-3.18725296442688,3.29122908675249,21.9300573766145,5.17871345729932,3.29122472723919,21.9300370809197,5.17870555680852,30.3999985462506,-21.4471343873518,30.3999999206663,30.3999673649674
30.5,3.29599186928947,22.0159473823295,5.1880592345614,-5.55017301038062,-57.1660899653979,-11.0865051903114,3.29599237807802,22.0159500659925,5.18806009049457,3.29598777503666,22.0159426877803,5.18805612675445,30.4999984861803,-73.80276816609,30.5000025345651,30.4999865895714
30.6,3.30074022430209,22.101878706003,5.19737949361842,-0.790865384615384,-7.16880341880342,-1.41452991452991,3.30074073454305,22.1018809455888,5.19738024418499,3.30074135792908,22.1018865731474,5.19738062568591,30.5999984239235,-9.37419871794872,30.6000019243168,30.6000085567624
30.7,3.30547390779868,22.1878504736776,5.2066739779328,39.6489361702128,348.808510638298,79.436170212766,3.30547403728692,22.1878499684019,5.2066740226615,3.30549941459767,22.1880278630978,5.20671689380773,30.6999983594091,467.893617021277,30.6999980283503,30.7002441715032
30.8,3.3101929986538,22.2738624864057,5.21594280750431,-7.14760147601476,-61.8708487084871,-14.8450184501845,3.31019277376336,22.2738600005084,5.21594237976057,3.31017215585051,22.2737269183261,5.21590922124746,30.7999982925638,-83.8634686346863,30.7999951540324,30.7998082954241
30.9,3.3148975751433,22.3599145465825,5.22518610159284,-1.21215986394558,-12.4175170068027,-2.58545918367347,3.31489831177761,22.3599182134945,5.22518715938882,3.3148742525415,22.3597529329978,5.22514581977323,30.8999982233187,-16.2151360544218,30.9000036846609,30.8997730053125
31,3.31958771494992,22.4460064579267,5.23440397872199,-0.680482290881688,-9.85229841748304,-1.71250941974378,3.31958745440998,22.4460023768118,5.234403413898,3.31960838583623,22.4461702580921,5.23443805756354,30.9999981515986,-12.2452901281085,30.9999932451198,31.0002167014919
31.1,3.32426349516819,22.5321380254738,5.24359655668294,-8.59593023255814,-79.6802325581395,-15.0581395348837,3.32426460387284,22.532145294696,5.24359839546943,3.32427355762406,22.5322498856013,5.24361624819348,31.099998077325,-103.334302325581,31.1000082940383,31.1001396914189
31.2,3.32892499231205,22.6183090555694,5.25276395254339,-0.198851399856425,-9.28643216080402,-1.02261306532663,3.32892571927002,22.6183128750612,5.2527651262188,3.32892216737143,22.6183078034659,5.25276240830669,31.1999980004248,-10.5078966259871,31.20000372055,31.1999923791441
31.3,3.33357228231865,22.7045193558444,5.26190628264909,-0.986181818181818,-9.304,-1.69018181818182,3.33357353262381,22.7045266437111,5.26190820429429,3.33356287162921,22.7044549535329,5.2618884127828,31.2999979208121,-11.9803636363636,31.3000083806292,31.299906237945
31.4,3.33820544055548,22.7907687352233,5.2710236626321,-0.725624496373892,-10.9452054794521,-2.18372280419017,3.33820640314811,22.7907736364612,5.27102498756701,3.33819903162549,22.7907373816812,5.27101390769333,31.3999978384109,-13.8545527800161,31.4000050271763,31.399950321
31.5,3.34282454182459,22.8770570038949,5.28011620741289,-1.16156670746634,-16.3720930232558,-3.22582619339045,3.34282405000573,22.8770507577208,5.280115350439,3.34281229959619,22.8769908725567,5.28009733109846,31.4999977531324,-20.7594859241126,31.4999901581656,31.4999005032514
31.6,3.34742966036902,22.9633839733137,5.28918403120783,-0.635602094240838,-12.8157068062827,-1.77905759162304,3.34743022186772,22.9633857928589,5.28918470789259,3.34741235822758,22.9632645048712,5.28915393592694,31.5999976648905,-15.2303664921466,31.6000007226192,31.5998307990257
31.7,3.35202086987826,23.0497494561863,5.29822724753418,-1.37826086956522,-20.704347826087,-4.84173913043478,3.35202264367492,23.0497591096614,5.29822990452684,3.35203309518155,23.0498152653826,5.29824378320509,31.6999975735987,-26.924347826087,31.7000116578632,31.7000921437693
31.8,3.35659824349304,23.1361532664606,5.30724596921402,-1.29268292682927,-23.2317073170732,-3.88516260162602,3.35659833671629,23.1361523819426,5.30724626766051,3.35660260063282,23.1361909041127,5.30724603048566,31.7999974791677,-28.4095528455285,31.7999969863194,31.8000395352311
31.9,3.36116185381051,23.2225952193123,5.3162403083788,1.40312300828553,10.0975143403442,2.18961121733588,3.36116281027015,23.2225999561259,5.31624180779711,3.36113765954987,23.2224216583767,5.31620270383646,31.8999973815016,13.6902485659656,31.9000045741931,31.899762021763
32,3.36571177289026,23.3090751311398,5.32521037647615,-0.153576437587658,-7.26647966339411,-0.571528751753156,3.36571194969843,23.3090737976491,5.32521047343962,3.36571454402447,23.3091395452281,5.32521938740599,31.9999972805062,-7.99158485273492,31.9999962207871,32.0000734766585
32.1,3.3702480722592,23.3955928195531,5.33415628427432,33.6184210526316,327.236842105263,58.328947368421,3.37024965834621,23.3956033022841,5.33415890748777,3.37025532322184,23.3956712857739,5.33416721029517,32.0999971760866,419.184210526316,32.1000118681181,32.100093819291
32.2,3.37477082291553,23.4821481033587,5.34307814186458,-1.08019375672766,-10.5952637244349,-1.83907427341227,3.37477075111927,23.4821445519246,5.34307789729335,3.37477877736526,23.4822027384232,5.34309121878552,32.1999970681388,-13.5145317545748,32.1999932003372,32.200072734574
32.3,3.37928009533588,23.5687408025584,5.35197605867029,24.112676056338,150.746478873239,21.2112676056338,3.37928236298713,23.5687551118266,5.35197977987382,3.37929971189318,23.5689183581517,5.35200947300335,32.2999969565646,196.070422535211,32.3000172546875,32.3002275430482
32.4,3.38377595947841,23.6553707383321,5.36085014344823,-0.415167095115681,-14.3933161953727,-2.09575835475578,3.38377734160447,23.6553783817521,5.36085238991332,3.38377925953599,23.6554412752389,5.36086217896033,32.3999968412588,-16.9042416452442,32.4000081132699,32.4000827137352
32.5,3.38825848478831,23.7420377330281,5.36970050429403,-1.91573033707865,-29.5449438202247,-3.92696629213483,3.38825941090352,23.7420402850989,5.36970155671863,3.38827773988464,23.7422217714122,5.36973797165915,32.4999967221104,-35.3876404494382,32.5000012527211,32.500237482956
32.6,3.39272774020377,23.8287416101628,5.37852724864977,0.431884057971015,-2.75833333333333,0.139855072463768,3.39272799501838,23.8287423965338,5.37852792844065,3.39271979550787,23.8287307906414,5.37851499911884,32.5999965990163,-2.18659420289855,32.5999983199929,32.5999655852681
32.7,3.39718379415834,23.9154821943971,5.38733048330342,0.0449848024316109,-5.25288753799392,-0.811854103343465,3.39718592178573,23.9154961730779,5.38733391040552,3.39722885865405,23.9158616094333,5.38741164490672,32.6999964718589,-6.01975683890577,32.7000160052691,32.7005021129941
32.8,3.40162671458825,24.0022593115388,5.39611031439829,0.0210569777043765,-2.911230388109,-0.173203963666391,3.40162775090626,24.0022643669488,5.39611180569247,3.40169827824185,24.0028733786787,5.39622929103203,32.7999963405253,-3.06337737407102,32.8000039235475,32.8008009479526
32.9,3.40605656893544,24.0890727885278,5.40486684743519,-1.52115812917595,-21.652561247216,-4.26948775055679,3.40605787264332,24.0890777840321,5.4048683634797,3.40602376520618,24.088881947077,5.40482079256978,32.8999962048984,-27.4432071269488,32.9000040201551,32.899726504853
33,3.41047342415286,24.1759224534269,5.41360018727797,0.55911214953271,-2.87242990654206,0.625934579439252,3.41047469902181,24.175927978466,5.41360190777995,3.41052794933771,24.17629883074,5.41369142430346,32.9999960648577,-1.68738317757009,33.0000045852678,33.0005182043812
33.1,3.41487734670924,24.2628081354169,5.42231043815788,-0.0367256637168142,-7.56902654867257,-1.0712389380531,3.4148798734709,24.2628237607521,5.42231417139349,3.41499240506705,24.2637131517129,5.42250395577154,33.099995920284,-8.67699115044248,33.1000178056165,33.1012095125515
33.2,3.41926840259219,24.349729664778,5.43099770367634,0.101626016260163,-8.5020325203252,-0.040650406504065,3.41927117979318,24.3497470395108,5.43100201422064,3.41927468044789,24.3498171855896,5.43101735785132,33.1999957710465,-8.44105691056911,33.2000202335246,33.2001092238888
33.3,3.42364665731471,24.4366868728919,5.43966208681249,0.458147818343722,-1.94300979519145,0.0694568121104185,3.42364729285295,24.4366884585128,5.43966287698421,3.42368856717295,24.4370652640324,5.43973691751009,33.2999956170191,-1.41540516473731,33.2999986283499,33.3004907487154
33.4,3.42801217591812,24.5236795922245,5.44830368992519,0.705056179775281,43.6685393258427,4.5,3.42801424103848,24.523689348294,5.44830651812296,3.4280379153773,24.5238389872626,5.44833492646344,33.3999954580678,48.873595505618,33.4000101074555,33.4002118291034
33.5,3.43236502297733,24.6107076563243,5.45692261475927,0.326145552560647,-19.5606469002695,-1.7533692722372,3.43236753451243,24.6107211139268,5.45692643314307,3.43242637806799,24.611247637953,5.45703727912561,33.4999952940609,-20.9878706199461,33.5000150815823,33.5007112951466
33.6,3.43670526260446,24.6977708998085,5.46551896244832,-0.0919405320813771,-5.11424100156495,0.5481220657277,3.4367082126568,24.6977886904533,5.46552330492232,3.4367369217149,24.6981705730396,5.46559145429721,33.5999951248613,-4.65805946791862,33.6000202080324,33.6004989490517
33.7,3.44103295845328,24.7848691583531,5.47409283351905,0.731649831649832,-1.42525252525253,0.56026936026936,3.44103508211475,24.7848817803985,5.47409625834991,3.44097378543298,24.7844566430213,5.47398607938974,33.6999949503255,-0.133333333333333,33.7000131208631,33.699416507844
33.8,3.44534817372379,24.8720022686924,5.48264432789747,0.547004132231405,-6.3150826446281,-0.161673553719008,3.44534953827494,24.872008980416,5.48264625893475,3.44534660416561,24.8721010010488,5.48265465711184,33.7999947703136,-5.9297520661157,33.8000047776257,33.8001022623262
33.9,3.44965097116606,24.9591700685998,5.49117354491117,0.524279835390947,-4.46090534979424,0.822222222222222,3.44965289290709,24.9591796560755,5.49117625994809,3.44964674722567,24.9591837096071,5.49116101692108,33.8999945846771,-3.11440329218107,33.9000088089307,33.8999914737538
34,3.45394141308401,25.0463723968876,5.49968058329343,0.33890290037831,-3.38650693568726,0.576292559899117,3.45394353526534,25.0463836295487,5.49968384694359,3.45387097324607,25.0459552532329,5.49959114536235,33.999994393265,-2.47131147540984,34.0000110117577,33.9994173718414
34.1,3.45821956134061,25.1336090933956,5.50816554119008,1.03417167851285,-1.32203389830508,0.994259158009841,3.45821899284221,25.133597974867,5.50816425816081,3.45829736439873,25.1342402433898,5.50829528316846,34.0999941959263,0.706396938217605,34.09998122587,34.100832890957
34.2,3.46248547736007,25.2208799989797,5.5166285161592,0.674737237237237,-0.761636636636637,0.73536036036036,3.46248650014883,25.2208822747703,5.51662993921273,3.46240493490864,25.2203381799053,5.51651183867044,34.1999939924989,0.648460960960961,34.1999987141319,34.1992549534844
34.3,3.46673922213433,25.3081849555159,5.52506960518104,0.90424430641822,-4.95134575569358,0.396997929606625,3.46674049788411,25.3081909426062,5.5250717937698,3.4667228266425,25.3082700647093,5.52507255927506,34.2999937828313,-3.65010351966874,34.3000032342601,34.3000654506268
34.4,3.47098085622432,25.3955238058735,5.53348890465634,0.53469387755102,-4.91938775510204,0.102551020408163,3.47098216292008,25.3955273361948,5.53349042739977,3.47084056226626,25.3945245666515,5.53326163439686,34.3999935667542,-4.28214285714286,34.3999999265147,34.3986267633146
34.5,3.47521043976572,25.4828963939229,5.5418865104142,0.557284299858557,-2.77934936350778,0.663366336633663,3.47521112863706,25.4828952820842,5.54188784371596,3.47521073945342,25.4829405246329,5.5418904805843,34.4999933441028,-1.55869872701556,34.4999942544372,34.5000417446706
34.6,3.47942803247183,25.5703025645188,5.55026251771396,0.711793286219081,-0.709805653710247,0.682641342756184,3.47943015035381,25.5703148411621,5.55026591197964,3.4795067746681,25.5710372428388,5.55041489051575,34.5999931147046,0.684628975265018,34.6000109034956,34.6009589080226
34.7,3.48363369363831,25.6577421635014,5.55861702125207,-0.533898305084746,15.2881355932203,1.24152542372881,3.48363346216613,25.6577331348059,5.55861651854756,3.48353380926149,25.6571494445076,5.5584905114116,34.6999928783918,15.9957627118644,34.6999831155196,34.6991737651807
34.8,3.48782748214534,25.7452150376711,5.56695011516131,0.659221442246331,-0.147734524569241,0.853063178047224,3.48783079874279,25.7452281787736,5.56695438651066,3.48762372408748,25.7438311281194,5.56663847278764,34.7999926349778,1.36455009572431,34.800013364027,34.7980933249945
34.9,3.49200945646324,25.8327210348049,5.57526189302,0.914145234493192,-2.4409984871407,0.846822995461422,3.4920114536156,25.8327302551728,5.57526506041102,3.49224481600679,25.8345055025412,5.57561596943327,34.8999923842882,-0.680030257186082,34.9000067691994,34.9023662879813
35,3.49617967465478,25.9202600036276,5.5835524478522,1.18711656441718,-8.92842535787321,0.302658486707566,3.49618134965716,25.9202652950786,5.58355433996111,3.49602155527091,25.9192347383985,5.58332618021895,34.9999921261346,-7.43865030674847,35.0000009846968,34.9985824738884
35.1,3.50033819437902,26.0078317938149,5.59182187213239,6.109375,-46.0625,7.35416666666667,3.50033970683753,26.0078342633221,5.59182363785471,3.50033592139793,26.0078638774178,5.59182286351856,35.0999918603263,-32.5989583333333,35.0999976080144,35.1000226623342
35.2,3.50448507289606,26.0954362559881,5.60007025779189,0.838582677165354,-8.17322834645669,1.02952755905512,3.50448658367915,26.0954393235016,5.600071467285,3.50470782692119,26.0973540001503,5.60044662517121,35.199991586676,-6.30511811023622,35.1999973744657,35.2025084522427
35.3,3.50862036706845,26.1830732416947,5.60829769621784,1.43090452261307,-0.567211055276382,1.68687185929648,3.5086226912401,26.1830845917823,5.60830149116976,3.50860309408,26.1831331346255,5.60827406723964,35.299991304981,2.55056532663317,35.3000087741922,35.3000102959452
35.4,3.51274413336679,26.2707426034151,5.61650427826169,1.31722177091795,-0.614134849715678,1.67262388302193,3.51274735281604,26.2707572871533,5.61650842733735,3.51276080969818,26.2707204924827,5.6164930798963,35.3999910150436,2.37571080422421,35.4000130673067,35.3999743820771
35.5,3.51685642787191,26.3584441945461,5.62469009423991,1.21052631578947,0.43421052631579,1.16008771929825,3.51685762835765,26.3584461619121,5.62469191758654,3.5169558921778,26.3593275765979,5.62487547290586,35.4999907166579,2.80482456140351,35.4999957078563,35.5011589416815
35.6,3.52095730627901,26.4461778693972,5.63285523393943,1.66424945612763,-1.08411892675852,1.9713560551124,3.52096031415515,26.446195951827,5.63286039493123,3.52091986953073,26.4458519070097,5.63276238222077,35.5999904096157,2.55148658448151,35.6000166609133,35.5995341587612
35.7,3.52504682390041,26.5339434831823,5.64099978662017,2.04381846635368,-3.87636932707355,2.84820031298905,3.52504876154661,26.533954716262,5.64100374242703,3.52510474462089,26.5346682376779,5.64110424994961,35.6999900937029,1.01564945226917,35.7000072202357,35.7008772322484
35.8,3.52912503566937,26.6217408920124,5.64912384101919,1.12328767123288,0.199086757990868,0.793150684931507,3.52912879084237,26.621760183982,5.64912946263566,3.52937536329535,26.6237348828807,5.6495070721138,35.7999897687009,2.11552511415525,35.80001843746,35.8026173182898
35.9,3.53319199614357,26.709569952891,5.65722748535508,1.56389664804469,0.166899441340782,1.43400837988827,3.53319377760654,26.7095741532935,5.65723023718489,3.53323886673475,26.7101387317642,5.65733206861432,35.8999894343896,3.16480446927374,35.8999981680849,35.9007096671133
36,3.53724775950781,26.7974305237045,5.66531080732997,1.47387238723872,0.256875687568757,1.62761276127613,3.53725075829645,26.7974395837854,5.66531476627537,3.53742586929167,26.7988852521479,5.66558886936845,35.9999890905423,3.35836083608361,36.0000051083572,36.001899990808
36.1,3.5412923795776,26.8853224632158,5.67337389413452,1.89150943396226,-1.75707547169811,1.22562893081761,3.54129115279465,26.8853018475442,5.67337141855861,3.54149887008035,26.8870567309067,5.67372120645811,36.099988736928,1.36006289308176,36.0999644188975,36.1022768074452
36.2,3.54532590980269,26.9732456310587,5.68141683245106,1.12437311935807,1.59779338014042,2.01755265797392,3.54533206932187,26.9732850865363,5.68142670085955,3.54496188864228,26.9706033023311,5.68085593619117,36.1999883733125,4.73971915747242,36.2000438567177,36.1964211271645
36.3,3.54934840326913,27.0611998877285,5.68943970845592,1.38738170347003,1.06119873817035,1.14006309148265,3.54935167102112,27.0612208724426,5.68944520501326,3.54978841483494,27.0649396896657,5.69017174696581,36.2999879994536,3.58864353312303,36.300017748477,36.3048998514665
36.4,3.55335991270415,27.1491850945789,5.69744260782582,1.8228527607362,0.119631901840491,2.1215490797546,3.55336297912411,27.1492018391785,5.69744807600413,3.55356194140608,27.1507170369922,5.6977018527841,36.3999876151088,4.06403374233129,36.4000128943067,36.4019808311824
36.5,3.55736049047761,27.2372011138131,5.70542561573809,1.65614754098361,0.770491803278688,1.68934426229508,3.5573625949383,27.2372118749402,5.70542876219179,3.55771595393797,27.2402297464772,5.70598870604961,36.4999872200288,4.11598360655738,36.5000032320702,36.5039344064648
36.6,3.56135018860588,27.3252478084759,5.71338881687585,1.22939750692521,1.19529085872576,1.2531163434903,3.56135453379867,27.325280616229,5.71339618073087,3.5617185404276,27.328849004174,5.71403933953611,36.5999868139576,3.67780470914127,36.6000313307585,36.6046068841377
36.7,3.56532905875522,27.4133250424522,5.72133229543186,2.17951042611061,2.35902085222122,1.30099728014506,3.56533191572138,27.4133364837299,5.72133600999142,3.56552941271001,27.4152712934018,5.7216206755365,36.6999863966393,5.83952855847688,36.7000044094427,36.7024213816484
36.8,3.56929715224373,27.5014326804541,5.72925613511028,1.24944777532345,1.05396023982329,1.47112653834017,3.56930236950068,27.5014656506218,5.72926381380857,3.56935601605811,27.5017746150757,5.72926924418417,36.7999859678081,3.7745345534869,36.800031833931,36.800399875318
36.9,3.5732545200454,27.5895705880196,5.73716041913169,1.32782239017478,1.51204534718942,1.69107227208314,3.57325425370463,27.5895523994382,5.73715941869938,3.57278964810671,27.5855373915361,5.73638146701054,36.8999855271967,4.53094000944733,36.8999660718422,36.8947085066534
37,3.57720121279227,27.6777386315011,5.74504523023497,0.957377808663424,1.45656706045865,1.57956914523975,3.57720810206898,27.6777795180684,5.74505564900382,3.57784214486527,27.6829221815844,5.74610203764177,36.9999850745283,3.99351401436183,37.0000432691412,37.0068663640915
37.1,3.58113728077797,27.765936678067,5.75291065068204,2.24100378787879,2.15625,2.19507575757576,3.58114234761397,27.7659679388911,5.75291869042296,3.5813837014146,27.7681340804964,5.75327026993231,37.099984609527,6.59232954545454,37.1000289769281,37.1027880518433
37.2,3.58506277396021,27.8541645956878,5.76075676226014,1.33294324166179,1.29607957870099,1.6582796957285,3.5850633911165,27.8541480658096,5.76075494540399,3.58513918838115,27.8545482967591,5.7607797112975,37.1999841319082,4.28730251609128,37.1999664023301,37.2004671964377
37.3,3.58897774196366,27.9424222531334,5.76858364628548,1.6421272642824,1.38318625174176,1.5434277751974,3.58898309079475,27.9424512318039,5.76859155670553,3.58848645683174,27.9394689009762,5.7679132060904,37.2999836413825,4.56874129122155,37.3000258793042,37.2958685638984
37.4,3.59288223408283,28.0307095199646,5.77639138360611,4.49906367041199,4.68913857677903,4.00374531835206,3.59288900145329,28.0307589580314,5.77640312243219,3.59296415550215,28.0317242770771,5.77652080472425,37.3999831376535,13.1919475655431,37.4000510819168,37.4012092373035
37.5,3.5967762992851,28.1190262665321,5.78418005460607,1.83721751412429,1.49717514124294,2.81920903954802,3.59678449025955,28.1190864398078,5.78419356718064,3.59629353518099,28.1156459646806,5.78341851669917,37.4999826204233,6.15360169491525,37.500064497248,37.4953580165608
37.6,3.60065998621292,28.2073723639644,5.79194973920689,1.16114649681529,1.3859872611465,1.87983014861996,3.60066941287471,28.2074321209202,5.79196353867095,3.60098402772035,28.2105199224979,5.79236637376857,37.5999820893842,4.42696390658174,37.6000650724659,37.6038703239869
37.7,3.60453334318716,28.295747684165,5.79970051687279,1.37254509018036,2.27895791583166,1.65731462925852,3.6045413500199,28.2957901917191,5.79971171322785,3.60451345240613,28.296131285484,5.79976442589127,37.699981544225,5.30881763527054,37.7000432549668,37.7004091637814
37.8,3.60839641820969,28.384152099809,5.80743246661282,1.36582568807339,2.31422018348624,1.99678899082569,3.60840317897654,28.3842010390984,5.80744270732308,3.60894572853984,28.3902524882432,5.80838722743364,37.7999809846315,5.67683486238532,37.800046925398,37.8075854442166
37.9,3.61224925896549,28.4725854843313,5.8151456669832,1.37526789541363,1.59837119588513,2.19074153450493,3.61225269125554,28.4726107081349,5.8151539462278,3.61332398572611,28.4823837883597,5.81692844017374,37.89998041028,5.16438062580369,37.9000173456183,37.9126362142596
38,3.616091912826,28.5610477119233,5.8228401960916,-5.06451612903226,-5.21658986175115,-5.23732718894009,3.61609869555624,28.5610917995102,5.82285011323351,3.61640856651011,28.5645221272511,5.82332999120016,37.9999798208409,-15.5184331797235,38.0000406082999,38.0042606849614
38.1,3.61992442685126,28.649538657529,5.83051613159962,1.41416396103896,2.74553571428571,1.86972402597403,3.61993255761551,28.6495988620202,5.83052862598287,3.61998881223196,28.6503775400848,5.83054825713785,38.0999792159799,6.0294237012987,38.1000600456186,38.1009146094546
38.2,3.62374684779313,28.7380581968386,5.83817355072669,1.6500946969697,2.79545454545455,2.3186553030303,3.6237564679387,28.7381198858664,5.83818796860177,3.62351918040486,28.7385524545664,5.83795483311177,38.1999785953585,6.76420454545455,38.2000643224069,38.2000264680831
38.3,3.62755922209695,28.8266062062809,5.84581253025124,1.61954992967651,2.95171120487576,2.13502109704641,3.62757125214684,28.8266942728864,5.84583372235176,3.62798265736948,28.8314443695757,5.84667216825784,38.2999779586291,6.70628223159869,38.300099247385,38.306099195203
38.4,3.63136159590498,28.9151825630196,5.85343314651606,1.52897768178546,2.4625629949604,1.69402447804176,3.63137012658299,28.9152426674489,5.85344737278413,3.63064600752838,28.9082809072973,5.85222099656634,38.3999773054406,5.68556515478762,38.400060166816,38.391147911392
38.5,3.63515401505817,29.0037871449459,5.86103547542892,3.84510250569476,7.80751708428246,3.69020501138952,3.63516138172229,29.0038431304582,5.86104723504498,3.6337981293934,28.9950730522338,5.85931724032718,38.4999766354329,15.3428246013667,38.5000517472255,38.4881884219544
38.6,3.63893652509932,29.0924198306767,5.86861959246785,1.92815926139642,3.83496826312752,2.66070398153491,3.63893867867335,29.0924270412607,5.8686233067101,3.63922303077943,29.0967971011041,5.86920131486488,38.5999759482439,8.42383150605886,38.5999890266442,38.6052214467484
38.7,3.64270917127495,29.1810804995447,5.87618557268183,1.41111111111111,3.02518518518519,1.89925925925926,3.64271290569233,29.181075316167,5.87618908235741,3.64228880473891,29.178191619033,5.87566954888775,38.6999752435014,6.33555555555556,38.6999773042167,38.6961499726597
38.8,3.64647199853824,29.269769031594,5.8837334906955,1.62327463112803,3.58924321751547,2.20990004759638,3.64647487226477,29.2697682666342,5.88373594093622,3.64606872923059,29.2680587920471,5.88322091949973,38.7999745208277,7.42241789623989,38.7999790798351,38.7973484407775
38.9,3.65022505155086,29.3584853075776,5.8912634207106,1.62391304347826,3.81690821256039,2.2975845410628,3.65022935943731,29.3584876537221,5.89126673821627,3.65071460153022,29.3637370102395,5.89211200548139,38.8999737798391,7.73840579710145,38.8999837513757,38.9065636172512
39,3.65396837468605,29.4472292089485,5.89877543650996,2.36038394415358,6.07766143106457,2.20767888307155,3.65397928387334,29.4472958141456,5.89879063035578,3.65433034708624,29.4517202070487,5.89948646286912,38.9999730201445,10.6457242582897,39.0000657283748,39.005537017004
39.1,3.65770201203065,29.5360006178588,5.90626961146025,1.46366594360087,3.85032537960954,2.92787418655098,3.65770565284837,29.5360175598102,5.90627795128909,3.65780746757175,29.5383341671326,5.90655824006226,39.0999722413497,8.24186550976139,39.1000011639477,39.1026998747666
39.2,3.6614260073871,29.6247994171478,5.91374601851346,1.69659810126582,5.89477848101266,3.04351265822785,3.66145155799807,29.6250015300344,5.91378658194609,3.66039055121157,29.6182273123297,5.91212494101244,39.1999714430483,10.6348892405063,39.2002396699785,39.1907428045537
39.3,3.66514040427638,29.7136254903427,5.92120473021148,1.98879551820728,3.42250233426704,2.01820728291317,3.66516492570111,29.7138040400214,5.92124300903756,3.66524908781247,29.7125820530573,5.92118889658174,39.2999706248306,7.42950513538749,39.3002119747601,39.2990200374515
39.4,3.66884524593971,29.8024787216505,5.92864581868725,5.70879120879121,11.3120879120879,7.83736263736264,3.66884794567024,29.8024811133088,5.92864931704538,3.66652369917583,29.7823458805306,5.92459184838452,39.3999697862775,24.8582417582418,39.3999783760244,39.373461428091
39.5,3.6725405753416,29.8913589959555,5.93606935566934,-5.74686192468619,-18.5523012552301,-7.52719665271967,3.67254173386967,29.8913582934416,5.93607211023287,3.67182096106913,29.8860961297522,5.93497791133211,39.4999689269665,-31.826359832636,39.4999721375441,39.4928950021534
39.6,3.67622643517137,29.9802661988116,5.9434754124833,1.69961977186312,3.85171102661597,2.59369907658881,3.67623918329292,29.9803571214423,5.94349445090207,3.67669259186742,29.9886894591072,5.94445302196641,39.5999680464663,8.1450298750679,39.6000907556373,39.609835072941
39.7,3.67990286784555,30.0692002164384,5.95086406005428,-7.71615720524017,-17.1397379912664,-4.56331877729258,3.67991095790746,30.0692489320192,5.95087590485843,3.68012092610365,30.0699225938048,5.95071632402144,39.6999671443383,-29.4192139737991,39.7000357947851,39.7007598439299
39.8,3.68356991551023,30.1581609357153,5.95823536891038,2.71423905943828,5.10189418680601,3.04245591116917,3.68358648097309,30.1582625007785,5.95826310831708,3.6841282703772,30.1660132255581,5.95943590479834,39.7999662201359,10.8585891574135,39.8001120900686,39.8095774007336
39.9,3.68722762004309,30.2471482441774,5.96558940918529,1.51673840267814,4.38115734098517,2.43998087039694,3.68723183796373,30.2471618411789,5.9655948370543,3.6876993583868,30.2544525919136,5.96689683267135,39.8999652734058,8.33787661406026,39.8999885161969,39.9090487829718
40,3.69087602305587,30.3361620300123,5.97292625062065,4.5890603085554,12.3450210378682,6.68443197755961,3.6908818696771,30.3361653388039,5.97293056712055,3.68824408203039,30.3175047566397,5.96880784466412,39.9999643036889,23.6185133239832,39.9999777756015,39.9745566833342
40.1,3.69451516589599,30.4252021820516,5.98024596256852,1.51245791245791,3.71077441077441,1.9043771043771,3.69452259054342,30.4252705818381,5.98026374515627,3.69285163544228,30.4147877825718,5.97766605180739,40.0999633105162,7.12760942760943,40.1000569175378,40.0853054698215
40.2,3.69814508964908,30.5142685897674,5.9875486139945,1.82867278797997,3.92529215358932,2.45367278797997,3.69815030320286,30.5142976876471,5.98755739097056,3.69500055868405,30.4885553872161,5.98223865300674,40.199962293411,8.20763772954925,40.2000053818205,40.1657945989069
40.3,3.70176583514116,30.6033611432724,5.99483427348031,1.7431289640592,4.25757575757576,1.86363636363636,3.701803685951,30.6036674916616,5.99488897874763,3.70408635802705,30.6287597165503,5.99879393916263,40.2999612518939,7.86434108527132,40.3003601563602,40.3316400137399
40.4,3.7053774429399,30.6924797333047,6.002103009225,2.19150521609538,6.1736214605067,3.18032786885246,3.7054077529893,30.6927373771314,6.0021581137279,3.70585887257728,30.6992208867403,6.00252536452474,40.3999601854696,11.5454545454545,40.4003032438486,40.4076051238423
40.5,3.70897995335807,30.7816242512342,6.00935488905026,2.14128943758573,5.89849108367627,2.67421124828532,3.70899922241041,30.7817546577408,6.00938145284484,3.70976907798839,30.7873951872068,6.01018364082208,40.4999590936425,10.7139917695473,40.500135332996,40.5073479060173
40.6,3.71257340645413,30.8707945890504,6.01658998039973,1.77296964725185,4.03199343724364,2.61648892534865,3.71259106290129,30.8709459456707,6.01661694165263,3.71454482340973,30.8923853474327,6.02025494878033,40.5999579759043,8.42145200984413,40.6001539502246,40.6271851196228
40.7,3.71615784203528,30.959990639363,6.02380835034392,3.70850409836066,9.59426229508197,5.11475409836066,3.71617143243144,30.9600701602819,6.02382698695498,3.71723214626028,30.9732320954402,6.02554186941773,40.6999568317422,18.4175204918033,40.7000685796683,40.7160061111182
40.8,3.71973329965864,31.0492122953906,6.03101006558111,3.29525593008739,13.0449438202247,6.24968789013733,3.71974352279397,31.049290054226,6.03103231403078,3.72232674714339,31.0790762759413,6.0357307243913,40.7999556606304,22.5898876404494,40.8000658910508,40.837133747476
40.9,3.72329981863435,31.1384594509662,6.03819519244191,1.40187856424019,3.64407916806441,1.85541764508554,3.723312889896,31.1385664885426,6.03821868780041,3.71940510166096,31.111601935724,6.03241096910287,40.8999544620425,6.90137537739014,40.900098066239,40.8634180064879
41,3.72685743802599,31.227732000521,6.0453637968885,3.0825946817083,7.03384367445608,3.63336019339243,3.72685758022216,31.2276943656789,6.04536351961739,3.72762226083563,31.2409357537182,6.04685899143958,40.9999532354355,13.7497985495568,40.9999154655185,41.0154170059934
41.1,3.73040619665404,31.3170298390904,6.0525159445205,1.57616416732439,4.21270718232044,2.00947119179163,3.73040605235751,31.3170297171132,6.05251734087759,3.7338539929149,31.3575453938903,6.05882539833834,41.0999519802649,7.79834254143646,41.0999531103483,41.1502247851435
41.2,3.73394613309652,31.4063528623007,6.05965170057437,1.11716822890972,5.55352738036507,2.7513566847558,3.7339687445613,31.4065982865983,6.0596965651506,3.73254766016666,31.3955353699636,6.0576239499673,41.1999506959716,9.42205229403059,41.2002635963102,41.1857069800976
41.3,3.73747728569201,31.495700966373,6.06677112992848,2.363525390625,5.04931640625,2.93896484375,3.7375037867966,31.4959187402641,6.06681756215013,3.73872067908763,31.5069274743989,6.06758279041507,41.2999493819935,10.351806640625,41.3002400892109,41.3132309439017
41.4,3.74099969254059,31.585074048113,6.07387429710331,4.10281837160752,9.45407098121085,2.51565762004175,3.74103714793468,31.5853925498025,6.07393831213232,3.73867316570197,31.5803294823425,6.07209008037869,41.3999480377569,16.0725469728601,41.4003680098695,41.3910927284231
41.5,3.74451339150629,31.6744720049088,6.0809612662652,2.66379821958457,6.26290801186944,3.44807121661721,3.74452978818976,31.6745790602277,6.08098565672617,3.73986799300848,31.646346535683,6.0750177016127,41.4999466626803,12.3747774480712,41.5000945051437,41.4612322303042
41.6,3.74801842021869,31.7638947347257,6.08803210122793,4.1520325203252,14.380487804878,5.99186991869919,3.74803173220524,31.7640167637624,6.08805907207593,3.7458847009091,31.7523303658655,6.08505606235611,41.5999452561723,24.5243902439024,41.6001075680435,41.5832711291307
41.7,3.75151481607482,31.853342136104,6.09508686545552,1.47535428219347,5.34935304990758,2.43068391866913,3.75151942760907,31.8533797969815,6.09509268685151,3.75255928703101,31.8714964864378,6.09784196593161,41.6999438176343,9.25539125077018,41.6999919114421,41.7218977394004
41.8,3.75500261624095,31.9428141081541,6.10212562206419,1.55493446414803,4.53469545104086,2.07787201233616,3.75501598136689,31.9429275193059,6.10215349031206,3.74809200484236,31.88505242966,6.09190249779228,41.7999423464592,8.16750192752506,41.8000969909848,41.7250469322947
41.9,3.75848185765422,32.0323105505468,6.1091484338246,1.74534686971235,4.3168358714044,2.47546531302876,3.75850334834623,32.0324374298699,6.10917480983546,3.75748895199576,32.0252764710801,6.10786320604257,41.8999408420257,8.53764805414552,41.9001155880516,41.8906286291184
42,3.7619525770249,32.1218313635211,6.1161553631649,3.18895747599451,6.019890260631,3.51646090534979,3.76197271962274,32.1220360166871,6.11618624051812,3.75932455304675,32.1052783206802,6.11177023279872,41.9999393037109,12.7253086419753,42.000194976828,41.9763731065256
42.1,3.76541481083736,32.2113764478666,6.12314647217134,3.77932098765432,14.7253086419753,5.45524691358025,3.76540645240699,32.2112506914003,6.12313647390368,3.75804461220977,32.1478051663884,6.1099888348491,42.0999377308752,23.9598765432099,42.099793617711,42.0158386134473
42.2,3.76886859535276,32.3009457049306,6.13012182259278,1.76292517006803,4.36496598639456,2.15034013605442,3.76886731450088,32.300967466203,6.13012861791367,3.76072428693637,32.2406027681712,6.11737674473017,42.1999361228761,8.27823129251701,42.1999633986175,42.1187037998377
42.3,3.7723139666099,32.3905390366075,6.13708147584067,2.29503105590062,6.22484472049689,3.41366459627329,3.77234097823551,32.3907409416732,6.1371201900088,3.7632130078285,32.3130549695129,6.12201021646226,42.299934479058,11.9335403726708,42.3002021099175,42.1982781938037
42.4,3.7757509604274,32.4801563453359,6.14402549299293,1.77019867549669,5.42825607064018,2.8167770419426,3.77576606215818,32.4802773418365,6.14405225410289,3.76889299556806,32.4219340278346,6.13270888187483,42.3999327987562,10.0152317880795,42.4000956580976,42.3235359052774
42.5,3.77917961240533,32.5697975340965,6.15095393479472,2.4010632014176,6.45658594211459,3.31305375073833,3.77917227001561,32.5697609277729,6.1509467447988,3.78373956217558,32.6331875075951,6.15971390378973,42.4999310812965,12.1707028942705,42.4998799425873,42.5766409735604
42.6,3.78259995792685,32.6594625064061,6.15786686166216,3.96864406779661,19.4101694915254,7.50677966101695,3.78264471479759,32.6599379534207,6.15795489215763,3.77238224501081,32.5794637675199,6.14051082381651,42.5999293259951,30.885593220339,42.600537560376,42.4923568363472
42.7,3.78601203215977,32.7491511663161,6.16476433368308,5.06941176470588,20.7741176470588,8.4564705882353,3.78601220626191,32.7491068124196,6.1647578876162,3.78033594256466,32.7031184990953,6.1547058083618,42.699927532159,34.3,42.6998769062977,42.6381602500218
42.8,3.78941587005848,32.8388634184061,6.17164641061992,3,10.0559566787004,5.01805054151625,3.78946989439336,32.8393758508863,6.17174310320393,3.80947914680464,33.0290084361005,6.20530077764665,42.7999256990845,18.0740072202166,42.8005888484836,43.0437883605518
42.9,3.79281150636506,32.9285991677802,6.1785131519116,3.75406504065041,14.3848238482385,5.4810298102981,3.79283144147197,32.9287335883491,6.17853804317947,3.78430471453287,32.8570231401384,6.16266760380623,42.8999238260569,23.619918699187,42.9001030730006,42.8039954584775
43,3.79619897561139,33.0183583200659,6.18536461667565,3.40993377483444,14.4701986754967,4.96026490066225,3.79620567889979,33.0184534033214,6.1853793721964,3.78539217311287,32.9329679185647,6.16790027491841,42.9999219123529,22.8403973509934,43.0000384544176,42.886260366596
43.1,3.79957831212068,33.1081407814078,6.19220086371063,1.53546910755149,4.77078565980168,2.54767353165522,3.79957776473729,33.1081400880478,6.19220937186272,3.79093855437714,33.0295134899808,6.17696000773966,43.0999199572391,8.85392829900839,43.0999272246478,42.9974120520976
43.2,3.80294955000874,33.1979464584645,6.19902195149749,2.03288707799767,6.9569266589057,2.28928987194412,3.80301343132084,33.1985295526061,6.19913531156064,3.78486843784294,33.0415294898298,6.16900186305285,43.1999179599708,11.2791036088475,43.2006782954876,42.9953997907256
43.3,3.80631272318581,33.2877752584051,6.20582793820233,3.1850622406639,10.2365145228216,4.52199170124481,3.8063400852856,33.2880705859,6.20587468287933,3.78433077820251,33.1014636382636,6.16975102643448,43.2999159197933,17.9435684647303,43.3002853540649,43.0555454429006
43.4,3.80966786535802,33.3776270889041,6.21261888167783,-11.3517587939699,-46.3869346733668,-18.2663316582915,3.80968280750601,33.3777734058261,6.2126543782223,3.8136179080881,33.4459056447846,6.22193237756459,43.3999138359399,-76.0050251256281,43.4001105915544,43.4814559304373
43.5,3.81301501002889,33.4675018581418,6.2193948394657,21.0360824742268,58.9896907216495,15.2061855670103,3.81304066193295,33.4676752096756,6.21943678992076,3.82172117118145,33.5633477106582,6.23306480446077,43.4999117076364,95.2319587628866,43.5001526615294,43.6181336863005
43.6,3.81635419050123,33.5573994747957,6.226155868799,1.82099596231494,5.51009421265141,2.25347689546882,3.81637837087408,33.5576130321692,6.22620017131047,3.81215093311538,33.52016474755,6.2167680312828,43.5999095340959,9.58456707043517,43.6001915743537,43.5490837119482
43.7,3.81968543987774,33.6473198480385,6.23290202660278,-7.64804469273743,-54.5474860335196,-12.6983240223464,3.81967241501352,33.6471868128936,6.23288285103728,3.80694899055255,33.5379970059121,6.21044885945548,43.699907314519,-74.8938547486034,43.6997420789444,43.5553948559201
43.8,3.82300879106364,33.7372628875374,6.23963336949797,6.30162412993039,21.6728538283063,11.538283062645,3.82304579764822,33.7376041973002,6.23969031147149,3.83720238095238,33.8949585137085,6.26599025974026,43.799905048099,39.5127610208817,43.80034030642,43.9981511544012
43.9,3.82632427676742,33.8272285034477,6.24634995380186,4.13359788359788,14.6415343915344,4.78703703703704,3.82638318527175,33.8277409514042,6.2464491623403,3.80288320926854,33.6074552093063,6.20895719528648,43.899902734017,23.5621693121693,43.9005732990162,43.6192956138613
44,3.82963192950223,33.9172166064067,6.25305183553016,1.49864077669903,5.02912621359223,1.95961165048544,3.82962296473022,33.9170972953155,6.2530229368329,3.83102540397138,33.9322694750382,6.25476324463381,43.9999003714391,8.4873786407767,43.9997431968786,44.0180581236434
44.1,3.83293178158801,34.0072271075383,6.25973907040011,2.6188734455011,8.40307242136064,4.29188002926116,3.83292968085487,34.0071853321674,6.25974570584362,3.81247227795966,33.808311331714,6.2228218396874,44.0998979595264,15.3138258961229,44.0998607188659,43.8436054493611
44.2,3.83622386515226,34.0972599184409,6.26641171383123,3.42059672762271,10.381135707411,4.34359961501444,3.83627715357248,34.0978279745604,6.26650884041707,3.83367408838662,34.0799838234964,6.26082365364308,44.1998954974244,18.1453320500481,44.20061396855,44.1744815655261
44.3,3.83950821213178,34.1873149511892,6.27306982094758,1.52517985611511,5.08519500189322,2.02196137826581,3.83952864220744,34.1875260262527,6.27310959136168,3.82008185087055,34.0023301476154,6.23788796366389,44.2998929842686,8.63233623627414,44.3001642598218,44.0602999621499
44.4,3.84278485427395,34.2773921183297,6.27971344657949,5.43305785123967,17.9289256198347,7.29586776859504,3.84275192487342,34.2772264209654,6.27968013560192,3.81786752867466,34.0161876115472,6.23603709296956,44.3998904191831,30.6578512396694,44.3996584814408,44.0700922331915
44.5,3.84605382313825,34.367491332875,6.28634264526583,2.82289690069576,8.12903225806452,3.28905755850727,3.84604715813585,34.3675976666385,6.28636272227363,3.8416192804379,34.3088563532975,6.27321039485572,44.499887801279,14.2409867172676,44.500007547048,44.4236860285912
44.6,3.84931515009763,34.4576125083036,6.29295747125578,5.39497307001795,18.5816876122083,5.39497307001795,3.84928929949605,34.4574494124491,6.29291924786073,3.77898600723098,33.7823669030994,6.17789032097811,44.599885129657,29.3716337522442,44.5996579598059,43.7392432313085
44.7,3.85256886633972,34.5477555585554,6.29955797851016,-0.0145348837209302,-2.38205980066445,-0.776993355481728,3.85259048990396,34.5480693329301,6.29962543847159,3.83765376226018,34.4213493983055,6.27913878295965,44.6998824034053,-3.17358803986711,44.7002852613057,44.5381419435253
44.8,3.85581500286861,34.637920398029,6.30614422070428,2.47721822541966,9.46842525979217,3.42845723421263,3.85579552400216,34.6376811598894,6.30609591594101,3.8442187352599,34.550658784315,6.28587151347442,44.7998796216019,15.3741007194245,44.7995725998325,44.6807490330493
44.9,3.85905359050554,34.7281069415753,6.31271625122837,1.80963855421687,6.71385542168675,2.86204819277108,3.8591985566903,34.7296094960154,6.31295938606974,3.8899419599423,34.9520079176032,6.35172945952293,44.8998767833093,11.3855421686747,44.9017674387755,45.1936793370685
45,3.86228465989083,34.8183151044991,6.3192741231907,-0.993492407809111,-10.6550976138829,-2.92841648590022,3.86219365202715,34.8175555010011,6.3191349984878,3.86859763114565,34.9370784129738,6.33843811412283,44.9998738875807,-14.5770065075922,44.9988841515161,45.1441141582423
45.1,3.86550824148479,34.9085448025514,6.32581788941831,1.65294317795168,4.67471929227628,2.19224225927186,3.86565394199239,34.910080843953,6.32609738362412,3.80991279390661,34.4166574677117,6.23757221179674,45.0998709334545,8.51990472949983,45.1018321695695,44.464142473415
45.2,3.8687243655695,34.9987959519302,6.33234760245994,6.40975609756098,29.5951219512195,8.60487804878049,3.86864129291823,34.997838819905,6.3322032866648,3.86484673951635,34.9570594500769,6.32291214643576,45.1998679199597,44.609756097561,45.198683399488,45.144818336029
45.3,3.87193306224969,35.0890684692751,6.33886331458689,-3.312734082397,-14.247191011236,-3.83707865168539,3.87200783405002,35.0897939508651,6.33900284513483,3.83658198805267,34.7132640195126,6.27288699642407,45.2998648461117,-21.3970037453184,45.30080463005,44.8227330039893
45.4,3.87513436145413,35.1793622716622,6.34536507779495,2.49647887323944,12.4107981220657,4.56103286384977,3.87518287342809,35.1798262590198,6.34543671734853,3.87339563037091,35.1680252722734,6.33843638853911,45.3998617109113,19.4683098591549,45.4004458497964,45.3798572911834
45.5,3.87832829293693,35.2696772766067,6.35185294380613,5.91786447638604,24.4784394250513,8.24845995893224,3.87836153793314,35.2702821002838,6.35194496590122,3.87064293056724,35.2157041398,6.33975796654518,45.4998585133497,38.6447638603696,45.5005886041182,45.4261050369124
45.6,3.88151488627902,35.3600134020534,6.35832696407085,2.00664893617021,5.50398936170213,2.72074468085106,3.88138184780342,35.3587735270344,6.35810054498987,3.86831683168317,35.3466089108911,6.33908415841584,45.5998552524033,10.2313829787234,45.5982559198277,45.5540099009901
45.7,3.88469417088893,35.4503705663778,6.36478718976888,3.88,18.0614285714286,6.05,3.88462762081993,35.4499142123379,6.36471207761552,3.89773772300901,35.556346724822,6.37047741664258,45.6998519270356,27.9914285714286,45.6992539107734,45.8245618644736
45.8,3.88786617600457,35.5407486883817,6.37123367181188,2.84722222222222,10.2161458333333,3.57118055555556,3.88782093015163,35.5406186938842,6.37116811421943,3.81419578901671,34.811591057087,6.2465812893423,45.7998485361981,16.6345486111111,45.7996077382553,44.8723681354461
45.9,3.89103093069413,35.6311476872907,6.37766646084439,-2.76438848920863,-18.521582733813,-5.99640287769784,3.89096086471882,35.6304027169588,6.3775536354399,3.77455862381168,34.4032933454052,6.17275916704391,45.8998450788292,-27.2823741007194,45.8989172171175,44.3506111362608
46,3.89418846385728,35.7215674827503,6.38408560724591,1.33501259445844,5.54875854623965,1.48722562072688,3.89433187900518,35.723172632202,6.38433715889047,3.91618839675608,35.9320648783531,6.43028696194635,45.9998415538535,8.37099676142497,46.0018416700976,46.2785402370555
46.1,3.89733880422651,35.8120079948215,6.39049116113218,1.60421898543446,6.45052737317931,2.80713209442491,3.89733803028484,35.8121294770093,6.3904883613222,3.93621769251266,36.2843391953104,6.46332933653078,46.0998379601802,10.8618784530387,46.0999558686163,46.6838862243538
46.2,3.9004819803683,35.9024691439833,6.3968831723571,2.22428820453225,8,3.27774549680418,3.9005277408614,35.9031942391646,6.39696539164922,3.83696209454148,35.3250845951396,6.29801415045972,46.1998342967087,13.5020337013364,46.2006873716752,45.4600608401408
46.3,3.90361802068435,35.9929508511239,6.40326169051479,14.2462686567164,91.3731343283582,27.7686567164179,3.90377655187487,35.9949113328211,6.40355332007458,3.93252195920798,36.394260830728,6.45213637040345,46.299830562323,133.388059701493,46.3022412047705,46.7789191603394
46.4,3.90674695341276,36.0834530375404,6.40962676494062,12.7514450867052,56.4161849710983,17.8034682080925,3.90662831696452,36.0825129012602,6.40944447940917,3.814440433213,35.2482614478434,6.25358160744822,46.3998267558938,86.971098265896,46.3985856976338,45.3162834885047
46.5,3.90986880662909,36.1739756249362,6.41597844471269,2.58675078864353,13.01261829653,4.47003154574132,3.90978065294366,36.173277628131,6.41579279310936,3.88356865152445,35.911765909556,6.34213218743605,46.4998228762779,20.0694006309148,46.498851074184,46.1374667485165
46.6,3.91298360824745,36.2645185354166,6.42231677865391,4.87706422018349,20.1266055045872,7.38715596330275,3.91304916349003,36.2653054740931,6.42246658684985,3.87881539126675,35.9868136619109,6.36204063986165,46.599818922318,32.3908256880734,46.6008212244329,46.2276696930393
46.7,3.91609138602192,36.3550816914871,6.42864181533327,-0.306199460916442,-5.01832884097035,-1.03396226415094,3.91607404210545,36.3550940203544,6.42862562766668,3.8374515285418,35.5276400036072,6.28316349535576,46.6998148928423,-6.35849056603774,46.6997936901265,45.6482550275047
46.8,3.91919216754749,36.445665016051,6.43495360306781,1.55432710636676,4.94776972931758,2.65802516202821,3.91935810692142,36.4472555439417,6.43524138958852,3.80865981334976,35.3864228528116,6.23359704391492,46.7998107866663,9.16012199771254,46.8018550404516,45.4286797100763
46.9,3.92228598026125,36.5362684324049,6.44125218992374,5.32874354561102,20.2788296041308,8.20309810671256,3.9222955261753,36.5364206127988,6.44124527189038,3.90940047466722,36.4446393561036,6.40093901558147,46.8998066025899,33.8106712564544,46.8999614108645,46.7549788463523
47,3.92537285144354,36.6268918642381,6.44753762371835,-1.62787878787879,-10.5987878787879,-4.24121212121212,3.92526873300737,36.6259044880821,6.44735083503243,3.89790490664351,36.3626248371689,6.40072731220148,46.9998023394,-16.4678787878788,46.9985240561219,46.6612570560139
47.1,3.92845280821902,36.7175352356286,6.45380995202143,11.2523364485981,51.8504672897196,19.8878504672897,3.9284464500322,36.7176737048002,6.45381784321678,3.92262385956808,36.6334449705509,6.42776302113408,47.099797995869,82.9906542056075,47.0999379980492,46.983831851253
47.2,3.9315258775576,36.8081984710385,6.46006922215642,1.074431256182,3.46933728981207,1.77571711177052,3.93153839560806,36.8087412351908,6.46015005232014,3.91232112539413,36.4194154741693,6.40371089012855,47.1997935707525,6.31948565776459,47.200429683119,46.735447489692
47.3,3.93459208627571,36.8988814953155,6.46631548120238,3.60761154855643,13.5511811023622,5.47112860892388,3.93468522950648,36.8999475209033,6.46649132214887,3.80926737633062,35.6709455228554,6.27138384470883,47.2997890627936,22.6299212598425,47.3011240725587,45.7515967438948
47.4,3.93765146103762,36.9895842336866,6.47254877599583,3.67904191616766,14.9197604790419,5.53293413173653,3.93795182013888,36.9932234304058,6.47314946492307,3.79100930754505,35.5896098752393,6.23288665918543,47.39978447072,24.1317365269461,47.4043247154678,45.6135058419698
47.5,3.94070402835595,37.0803066117581,6.4787691531314,-4.07,-35.4666666666667,-6.94666666666667,3.94092694317563,37.0831405364339,6.47922248657977,3.99992641106778,37.578629774082,6.55942306277136,47.4997797932455,-46.4833333333333,47.5032899661893,48.1379792479211
47.6,3.94374981459302,37.1710485555098,6.48497665896365,1.28464860620338,5.39144091087554,2.26972909305065,3.94362139435745,37.1694749065567,6.48467808556698,3.6844232712574,34.848347047784,6.09073191857947,47.5997750290664,8.94581861012956,47.5977743864811,44.6235022376209
47.7,3.9467888459622,37.2618099912964,6.49117133960914,1.59140969162996,6.95594713656388,3.20539647577093,3.94677294742161,37.261825684333,6.49117400030919,4.08198507838042,38.380752787325,6.66879034286193,47.6997701768678,11.7527533039648,47.6997726320638,49.1315282085674
47.8,3.94982114852816,37.3525908458397,6.49735324094661,-1.33333333333333,-10.8564971751412,-2.53107344632768,3.94991767765054,37.3540387602597,6.49753731173939,4.05545696539485,38.4528837622005,6.66069210292813,47.7997652353145,-14.7209039548023,47.8014937496497,49.1690328305235
47.9,3.95284674820898,37.443391046232,6.50352240862027,-0.649922720247295,-8.12828438948995,-2.43122102009274,3.95261122080643,37.4410410336495,6.50314225355953,3.9598869541435,37.4045947670708,6.51527030722947,47.8997602030612,-11.20942812983,47.8967945080154,47.8797520284438
48,3.95586567077603,37.5342105199264,6.50967888803894,-449,-2756.5,-864.75,3.95587021341182,37.5353309488686,6.50969144619902,3.95158661681526,37.2375611159045,6.48758508292589,47.9997550787413,-4070.25,48.0008926084794,47.6767328156457
48.1,3.95887794185582,37.625049194743,6.51582272437961,19.7905405405405,69.4324324324324,25.4527027027027,3.95857661484687,37.6228835929702,6.51541138188737,3.73529129474998,35.2946539975046,6.1013532968615,48.0997498609784,114.675675675676,48.0968715897044,45.131298589116
48.2,3.96188358693085,37.7159069988595,6.52195396258809,-0.891676168757127,-9.28164196123147,-1.95324971493729,3.96175161980707,37.714369553661,6.52170344274524,4.05190082644628,38.3608815426997,6.6537741046832,48.1997445483785,-12.1265678449259,48.1978246162133,49.0665564738292
48.3,3.96488263134022,37.8067838608114,6.52807264737969,-36.9666666666667,-178.9,-38.1166666666667,3.96533517231665,37.8125791402807,6.52891238821827,3.64121976866456,34.6978969505783,6.03827549947424,48.2997391395314,-253.983333333333,48.3068267008157,44.3773922187171
48.4,3.96787510028105,37.8976797094869,6.53417882324176,-1.47737068965517,-9.53448275862069,-2.59375,3.96837052558426,37.9027502580972,6.53501549914056,3.91872452649245,37.4194437784704,6.43239031407336,48.3997336330097,-13.6056034482759,48.406136282822,47.7705586190362
48.5,3.9708610188091,37.9885944741295,6.54027253443413,3.50351617440225,14.4810126582278,5.971870604782,3.97072709440135,37.9878423893684,6.5400657660713,4.0009133611691,38.4227557411273,6.56145615866388,48.4997280273728,23.9563994374121,48.498635249841,48.9851252609603
48.6,3.97384041184016,38.079528084329,6.54635382499133,2.20285158781594,8.21646143875567,4.09267660401815,3.97400997191816,38.0820678705214,6.54667485503207,3.80664732260617,36.9618834080717,6.31337378000528,48.5997223211605,14.5119896305898,48.6027526974716,47.0819045106832
48.7,3.97681330415062,38.1704804700264,6.55242273872345,5.69098712446352,23.9699570815451,8.36266094420601,3.97692192710876,38.1727773371889,6.55274105753226,3.7308,35.3622666666667,6.11373333333333,48.6997165129004,38.0236051502146,48.7024403218299,45.2068
48.8,3.97977972037862,38.2614515615046,6.55847931921741,-23.1825396825397,-74.015873015873,-27.5396825396825,3.97963987385348,38.260563789107,6.55827307158913,3.68208174232782,35.4539669070853,6.07495403761844,48.7997106011006,-124.738095238095,48.7984767345496,45.2110026870315
48.9,3.98273968502498,38.3524412893894,6.56452360983902,1.0990990990991,9.22522522522523,2.31777231777232,3.98262448234664,38.3514013107992,6.56422728454627,3.70342548076923,35.7475961538462,6.09194711538461,48.8997045842534,12.6420966420966,48.8982530776921,45.54296875
49,3.98569322245416,38.4434495846485,6.57055565373338,1.72281351226284,6.19990745025451,1.90097177232763,3.98583326311949,38.4448827398678,6.57073493203451,3.91497633536173,37.9247802569304,6.43475321162948,48.9996984608361,9.82369273484498,49.0014509350219,48.2745098039216
49.1,3.98864035689498,38.5344763785847,6.57657549382657,3.2827868852459,15.207650273224,6.49453551912568,3.98857097106557,38.5339749800703,6.57644296092775,3.56252942099482,33.541346304723,5.7585124745018,49.0996922293062,24.9849726775956,49.0989889120636,42.8623882002197
49.2,3.99158111244205,38.6255216028398,6.58258317282783,-0.447447447447447,-6.2957957957958,-0.852102102102102,3.99185541081742,38.6298591791148,6.583062467651,3.60969344065765,34.4536735742422,5.93320774105155,49.1996858881097,-7.59534534534535,49.2047770575832,43.9965747559514
49.3,3.99451551305608,38.7165851893849,6.5885787332294,13.0535714285714,47.8690476190476,21.5952380952381,3.99429446929471,38.71525458845,6.58818239611706,3.57514186344499,34.8083470620538,5.88028555738605,49.2996794356704,82.5178571428571,49.2977314538618,44.2637744828849
49.4,3.99744358256493,38.8076670705233,6.59456221730838,3.08763693270736,15.0140845070423,7.81064162754304,3.99748550149371,38.8085190389962,6.59470139607983,4.46271186440678,43.3384987893462,7.29782082324455,49.3996728703966,25.9123630672926,49.4007059365697,55.0990314769976
49.5,4.00036534466503,38.8987671788874,6.60053366712903,-2.25767690253672,-13.3004005340454,-3.18691588785047,3.99945467033441,38.8896399534453,6.59895417323427,3.74610854017669,35.9244846445099,6.10265039966344,49.4996661906815,-18.7449933244326,49.488048797014,45.77324358435
49.6,4.00328082292161,38.9898854474352,6.60649312454245,2.35358255451713,8.44548286604361,1.66510903426791,4.00298212028828,38.9875893943162,6.60591815874813,3.76875991838585,36.5676717297665,6.22194513715711,49.5996593948993,12.4641744548287,49.5964896733526,46.5583767853095
49.7,4.00619004076988,39.0810218094468,6.61244063118902,-10.9529411764706,-98.6117647058824,-28.6470588235294,4.00609325960918,39.0800207263579,6.61218914132179,3.87722375344525,38.4522676021047,6.43422701077424,49.6996524814057,-138.211764705882,49.6983031272888,48.7637183663242
49.8,4.00909302151582,39.1721761985256,6.61837622849873,-0.693591455273698,-4.78104138851802,-0.881174899866489,4.00920151702058,39.1747037183414,6.61878927557271,3.33884297520661,32.4118829573375,5.46928746928747,49.7996454485402,-6.35580774365821,49.8026945109347,41.2200134018316
49.9,4.01198978833732,39.2633485485958,6.62429995769384,174.833333333333,641.833333333333,254.25,4.01212345901227,39.2646959081719,6.62453844926541,3.68191214470284,35.6984496124031,6.00258397932817,49.8996382946269,1070.91666666667,49.9013578164496,45.3829457364341
50,4.01488036428454,39.3545387938948,6.63021185978835,-1.0354267310789,-5.19967793880837,-2.03220611916264,4.01569138718505,39.364131152964,6.63156077680472,3.84556887978941,37.927171687628,6.3041825095057,49.9996310179677,-8.26731078904992,50.0113833169537,48.0769230769231
50.1,4.01776477228136,39.4457468689784,6.63611197559088,-1.04375,-7.7275,-1.4125,4.01757664057272,39.4459883843938,6.63594286451093,3.7850863898151,37.0151561079115,6.23613216126099,50.0996236168506,-10.18375,50.0995078894774,47.0363746589876
50.2,4.02064303512569,39.5369727087131,6.64200034570463,1.6809462915601,6.89386189258312,2.19820971867008,4.02120608878879,39.5440117123269,6.64311688715645,3.56817500749176,34.7563679952053,5.83518130056937,50.1996160895434,10.7730179028133,50.2083346882722,44.1597243032664
50.3,4.02351517549045,39.6282162482767,6.64787701052921,5.52238805970149,23.3482587064677,7.09452736318408,4.02269702357203,39.6219253878471,6.64663156875631,4.50297973778308,43.8045292014303,7.52800953516091,50.2996084342964,35.9651741293532,50.2912539801754,55.8355184743743
50.4,4.02638121592483,39.719477423155,6.65374201026221,1.07098937954164,5.54276131917272,1.09614309670207,4.02687905112335,39.726281891174,6.65472778278669,3.50606060606061,34.9117845117845,5.94276094276094,50.399600649342,7.70989379541643,50.4078887250841,44.3606060606061
50.5,4.02924117885466,39.8107561691423,6.65959538489981,0.912523364485981,4.16971962616822,2.10579439252336,4.02945344844119,39.8146193506374,6.65985281705501,3.7726917057903,38.4448356807512,6.29577464788732,50.4995927328968,7.18803738317757,50.5039256161336,48.5133020344288
50.6,4.032095086583,39.9020524223314,6.66543717423743,-0.334106728538283,-6.23433874709977,-1.39791183294664,4.03321329395954,39.9150517232232,6.66721918690098,4.0370522848909,38.368052696583,6.55619596541787,50.5995846831519,-7.96635730858469,50.6154842040837,48.9613009468917
50.7,4.03494296129185,39.9933661191236,6.67126741787272,-0.0539730134932534,-2.86056971514243,-0.370314842578711,4.03497022416017,39.9950933570337,6.67133153878067,4.42270992366412,42.0892175572519,7.00047709923664,50.6995764982881,-3.28485757121439,50.7013951199745,53.5124045801527
50.8,4.03778482504202,40.0846971962157,6.67708615520491,7.08292682926829,52.7219512195122,2.39512195121951,4.03858050421812,40.0932216121759,6.67849628915214,4.18593212001968,40.9901623216921,6.89178553861289,50.7995681764626,62.2,50.8102984055462,52.0678799803246
50.9,4.04062069977438,40.1760455906031,6.68289342543688,-9.75,-191.125,-13.2083333333333,4.03992449014649,40.1707007463567,6.68194255700377,2.44532627865961,23.3856554967666,3.90681951793063,50.8995597158144,-214.083333333333,50.892567793507,29.7378012933568
51,4.04345060731074,40.2674112395786,6.6886892675763,-0.148452305748579,-3.70056854074542,-0.793430195830701,4.04477396843697,40.2833495435944,6.69080376653669,3.66238706609605,35.6918687589158,6.01331431288635,50.9995511144656,-4.6424510423247,51.018927278568,45.3675701378982
51.1,4.04627456935437,40.3587940807271,6.6944737204367,0.363432417274257,-3.30566461020752,-0.232753785754347,4.04627232000232,40.3595899186411,6.69429032158194,2.72679509632224,24.8987740805604,4.4661996497373,51.0995423705182,-3.17498597868761,51.1001525602254,32.09176882662
51.2,4.049092607491,40.4501940519261,6.70024682263843,1.40818783865141,5.72305839855509,1.92715231788079,4.04914878384505,40.4530749016881,6.70070026948169,2.99916666666667,27.9283333333333,4.56458333333333,51.1995334820555,9.0583985550873,51.2029239550148,35.4920833333333
51.3,4.05190474318924,40.5416110913411,6.7060086126096,-7.88333333333333,-108.866666666667,-18.8,4.05240859259427,40.5481441677291,6.70685317743131,3.45582329317269,32.0421686746988,5.5,51.2995244471399,-135.55,51.3074059377547,40.9979919678715
51.4,4.05471099780182,40.6330451374271,6.71175912858809,-1.69280343716434,-7.07626208378088,-1.19119226638024,4.05499538024217,40.637294487089,6.7122461896208,3.30304740406321,33.3651241534989,5.74097065462754,51.399515263817,-9.96025778732546,51.404536056952,42.4091422121896
51.5,4.05751139256605,40.7244961289233,6.71749840862175,1.28936170212766,10.0553191489362,3.57872340425532,4.0581243259368,40.7323110519593,6.71881181302921,3.47695262483995,36.1440460947503,5.88412291933419,51.4995059301111,14.9234042553192,51.5092471909253,45.5051216389245
51.6,4.06030594860466,40.8159640048533,6.72322649057,0.125560538116592,-28.3408071748879,-7.19282511210762,4.0599039656823,40.8137785193664,6.72257846348267,2.76643073811931,26.7851365015167,4.56319514661274,51.599496444028,-35.4080717488789,51.5962609485314,34.1147623862487
51.7,4.06309468692654,40.9074487045222,6.72894341210487,1.99211977935382,9.05437352245863,2.6816390858944,4.0631606839382,40.9128395830964,6.72939012268755,3.35479452054795,34.313698630137,5.75890410958904,51.6994868035536,13.7281323877069,51.7053903897221,43.427397260274
51.8,4.0658776284275,40.9989501675143,6.73464921071191,2.66806722689076,13.8067226890756,4.87605042016807,4.06531938206356,40.9945056824937,6.73396332445769,3.84119850187266,35.9760299625468,5.97228464419476,51.7994770066537,21.3508403361345,51.793788389015,45.7895131086142
51.9,4.06865479389097,41.0904683336925,6.74034392369158,1.15508412582297,6.63204096561814,1.64008778346745,4.07007530661056,41.1103700294616,6.74277141831596,3.39325842696629,36.0810593900482,5.830658105939,51.899467051275,9.42721287490856,51.9232167543881,45.3049759229534
52,4.07142620398872,41.1820031431955,6.74602758815998,-4.70304568527919,-18.5126903553299,-2.78680203045685,4.07069788106378,41.1761566213531,6.74473630360481,2.34630738522954,21.4525948103792,3.77744510978044,51.9994569353442,-26.002538071066,51.9915908060217,27.5763473053892
52.1,4.07419187928159,41.2735545364343,6.75170024105014,0.828834759710336,4.67939433838051,3.1540487162607,4.0732611177186,41.2659234282292,6.74998636508467,4.59583333333333,42.6625,7.26458333333333,52.099446656766,8.66227781435155,52.0891709110324,54.5229166666667
52.2,4.07695184022035,41.3651224540935,6.75736191911319,0.469348659003831,-5.1992337164751,0.647509578544061,4.07674268194788,41.3651485467219,6.75732848377431,4.90851063829787,41.6478723404255,7.07978723404255,52.1994362134271,-4.0823754789272,52.1992197124441,53.636170212766
52.3,4.07970610714625,41.4567068371279,6.76301265891926,6.60122699386503,28.3435582822086,-1.17791411042945,4.08157749444017,41.4794624382743,6.76604506684692,3.04901960784314,25.5805322128852,4.76820728291317,52.2994256031934,33.7668711656442,52.3270849995614,33.3977591036415
52.4,4.08245470029158,41.5483076267601,6.76865249685824,3.75901328273245,20.0151802656546,4.43453510436433,4.08245887015681,41.5525845165671,6.76889541888027,4.67191977077364,49.0315186246418,7.63896848137536,52.3994148239099,28.2087286527514,52.4039388056041,61.3424068767908
52.5,4.08519763978087,41.6399247644783,6.77428146914168,0.311454311454311,-8.75933075933076,-0.507078507078507,4.08428135243191,41.6347424592884,6.77315954619572,2.26829268292683,21.9367172050099,3.70533948582729,52.4994038734008,-8.95495495495495,52.4921833579161,27.910349373764
52.6,4.08793494563093,41.7315581920361,6.77989961180256,6.9421052631579,40.1789473684211,13.1157894736842,4.08831616468969,41.7388959815678,6.78093530245594,3.14696485623003,31.7784877529286,5.08413205537806,52.5993927494696,60.2368421052632,52.6081474487134,40.0095846645367
52.7,4.09066663775229,41.823207851451,6.78550696069789,1.34550195567145,9.78617992177314,2.54498044328553,4.0867714829489,41.7814532635888,6.77883185904265,2.45758354755784,24.293059125964,4.17223650385604,52.6993814499012,13.6766623207301,52.6470566055804,30.9228791773779
52.8,4.0933927359491,41.914873684999,6.79110355150823,3.26174496644295,23.6241610738255,3.71476510067114,4.0936948672584,41.92048567824,6.791294345698,2.55415430267062,20.3249258160237,3.64094955489614,52.7993699724563,30.6006711409396,52.8054748911964,26.5200296735905
52.9,4.0961132599203,42.0065556352157,6.79668941973941,0.797945205479452,-22.3219178082192,1.42465753424658,4.0956001053836,42.004208886834,6.79554353918436,3.25374855824683,29.5997693194925,5.01845444059977,52.8993583148754,-20.0993150684932,52.895352531402,37.8719723183391
53,4.09882822926042,42.0982536448961,6.80226460072409,0.290415466886055,-1.60921431509667,0.947758124228712,4.10051628345679,42.120734925744,6.80520160949489,4.47080291970803,45.3540145985401,8.10036496350365,52.9993464748806,-0.371040723981901,53.0264528186957,57.9251824817518
53.1,4.10153766345972,42.1899676570888,6.80782912962145,0.440816326530612,9.84761904761905,1.49115646258503,4.10163450064815,42.1936421698104,6.80796740745279,2.69711090400746,22.5414725069897,4.31127679403541,53.0993344501699,11.7795918367347,53.1032440779113,29.5498602050326
53.2,4.1042415819053,42.2816976150962,6.81338304141939,1.56622284512964,7.12263489838823,2.64260686755431,4.10111427131076,42.2511740005287,6.80865488645671,4.40630182421227,35.4262023217247,6.35820895522388,53.1993222384209,11.3314646110722,53.1609431582961,46.1907131011609
53.3,4.10694000388136,42.373443462474,6.81892637093448,0.798296422487223,3.36422487223169,1.32913117546848,4.1079561151684,42.3898284725892,6.82073253495412,1.87952987267385,19.0235063663075,2.85994123408423,53.2993098372898,5.49165247018739,53.3185171227118,23.7629774730656
53.4,4.10963294857047,42.4652051430264,6.82445915281412,0.876073619631902,-5.90920245398773,1.12147239263804,4.10728485484642,42.4390387673198,6.82033380417465,2.38083121289228,17.0949957591179,3.02883799830365,53.399297244411,-3.91165644171779,53.3666574263408,22.5046649703138
53.5,4.11232043505357,42.5569826008073,6.82998142153639,0.998878923766816,8.39910313901345,2.25112107623318,4.11311786610736,42.5644937070429,6.83070027657615,6.76470588235294,62.6666666666667,10.9052287581699,53.4992844573973,11.6491031390135,53.5083118497264,80.3366013071895
53.6,4.11500248231085,42.6487757801154,6.83549321141158,0.702464788732394,-2.78051643192488,-0.0839201877934272,4.11399804476875,42.6411453556539,6.83453183633841,2.22696629213483,19.5,3.85955056179775,53.5992714738378,-2.16197183098592,53.589675236761,25.5865168539326
53.7,4.11767910922274,42.740584625498,6.84099455658356,-4.66666666666667,-26.5212121212121,-8.73333333333333,4.11525432889112,42.714342001576,6.83697967879384,2.84979702300406,22.0311231393775,4.04736129905277,53.6992582913043,-39.9212121212121,53.666576009261,28.9282814614344
53.8,4.12035033456973,42.8324090817436,6.84648549102935,0.245839636913767,-3.3464447806354,-0.544629349470499,4.11851548751077,42.8136899890642,6.8427295244027,3.34608695652174,27.0747826086957,4.71826086956522,53.7992449073426,-3.64523449319213,53.7749350009777,35.1391304347826
53.9,4.12301617703396,42.9242490938827,6.85196604856176,-0.0609137055837563,-3.84771573604061,0.790609137055838,4.1201787080319,42.895589813567,6.8473736046658,1.65275310834814,12.8969804618117,2.1651865008881,53.8992313194784,-3.11802030456853,53.8631421262647,16.714920071048
54,4.12567665519905,43.0161046071842,6.85743626282911,2.17117117117117,11.4084084084084,3.21621621621622,4.12672500019536,43.026287205695,6.85796000656399,2.23722149410223,18.3669724770642,3.37614678899083,53.9992175252124,16.7957957957958,54.0109722124544,23.9803407601573
54.1,4.12833178755108,43.1079755671584,6.8628961673165,0.487282463186078,-2.21017402945114,0.370147255689424,4.13046915755436,43.1457711271108,6.86726147825328,2.52530541012216,23.586387434555,4.19546247818499,54.099203522026,-1.35274431057564,54.1435017629184,30.3071553228621
54.2,4.13098159247945,43.1998619195516,6.86834579534753,1.1268115942029,4.37359098228663,1.77053140096618,4.12752170024725,43.1658488084592,6.86220947972013,2.31870669745958,14.5392609699769,3.54965357967667,54.1991893073786,7.27093397745572,54.1555799884265,20.4076212471132
54.3,4.13362608827669,43.2917636103419,6.87378518008343,0.381118881118881,-7.34615384615385,-0.788461538461538,4.13192065258504,43.2821334948325,6.87176445895216,2.07053941908714,15.9640387275242,3.04011065006916,54.2991748787021,-7.7534965034965,54.2858186063697,21.0746887966805
54.4,4.13626529314001,43.3836805857458,6.87921435452595,0.487612612612613,5.89527027027027,0.971283783783784,4.13579960939274,43.3841361220875,6.87840191670073,1.32694248234107,11.4460141271443,1.78002018163471,54.3991602334118,7.35416666666667,54.398337648181,14.5529767911201
54.5,4.13889922517128,43.4756127922074,6.88463335151695,118.625,284.5,127.0625,4.13516680760651,43.42910647279,6.87725749120794,2.7079107505071,20.8722109533469,3.48073022312373,54.4991453688956,530.1875,54.4415307716044,27.0608519269777
54.6,4.1415279023777,43.5675601764041,6.89004220373968,1.38317757009346,6.39439252336449,2.9981308411215,4.14114909874608,43.5719888812696,6.88952292319749,1.81055900621118,15.0201863354037,3.22049689440994,54.5991302825214,10.7757009345794,54.6026609032132,20.0512422360248
54.7,4.1441513426727,43.6595226852403,6.89544094372011,0.427058823529412,-1.1756862745098,0.654509803921569,4.14409689545892,43.6654771775789,6.89501635441518,0.751743375174338,6.50348675034868,1.39609483960948,54.6991149716331,-0.0941176470588238,54.704590427453,8.6513249651325
54.8,4.14676956387607,43.7515002658463,6.90082960382684,-1.75714285714286,30.0285714285714,7.42380952380952,4.1486874996697,43.7766503363827,6.90379137401635,2.6046511627907,23.4470284237726,5.08010335917313,54.7990994335492,35.6952380952381,54.8291292100688,31.1317829457364
54.9,4.14938258371509,43.8434928655815,6.90620821627328,-0.419191919191919,-11.3434343434343,-1.08333333333333,4.14862507611039,43.8452394665965,6.905475011108,3.53459119496855,23.3364779874214,5.16352201257862,54.8990836655699,-12.8459595959596,54.8993395538148,32.0345911949685
55,4.15199041982438,43.9355004320252,6.91157681311695,11.7564102564103,81.4871794871795,46.0384615384615,4.15600362819035,43.9979619952765,6.91998157381314,-4.31284916201117,-38.7932960893855,-7.91061452513966,54.9990676649666,139.282051282051,55.07394719728,-51.0167597765363
55.1,4.15459308974719,44.027522912981,6.91693542626191,-0.90979381443299,-14.8711340206186,-5.29381443298969,4.15148120009578,44.0025615405309,6.91131275626491,1.77422907488987,9.00991189427313,2.51321585903084,55.0990514289901,-21.0747422680412,55.0653554968916,13.2973568281938
55.2,4.15719061093563,44.1195602564731,6.92228408745878,0.392223161453931,-1.08114961961116,-0.272189349112426,4.15432930873538,44.1025903999214,6.918019799548,1.71077504725898,12.109640831758,3.2703213610586,55.1990349548675,-0.961115807269654,55.1749395082048,17.0907372400756
55.3,4.15978300075125,44.2116124107468,6.92762282830568,0.229336966394187,-0.964577656675749,-0.0295186194368756,4.16122281532941,44.2419355868569,6.93191700614249,2.15243902439024,13.1991869918699,3.40650406504065,55.2990182398038,-0.764759309718438,55.3350754083288,18.7581300813008
55.4,4.16237027646547,44.3036793242615,6.93295168024906,1.36768802228412,9.84958217270195,3.0125348189415,4.15700270423244,44.2570659243543,6.92481439432806,2.45731707317073,20.5365853658537,3.73170731707317,55.399001280976,14.2298050139276,55.3388830229148,26.7256097560976
55.5,4.16495245526054,44.3957609456961,6.93827067458494,3.01351351351351,46.8648648648649,3.37837837837838,4.16800668285709,44.4419521521211,6.94270483473708,4.26960784313725,22.2794117647059,3.2843137254902,55.4989840755416,53.2567567567568,55.5526636697153,29.8333333333333
55.6,4.16752955422954,44.4878572239403,6.94357984245916,1.33,7.7,2.34333333333333,4.17104683994117,44.5457842621519,6.95017373971608,4.53543307086614,22.3700787401575,5.37007874015748,55.598966620629,11.3733333333333,55.6670048418092,32.2755905511811
55.7,4.17010159037725,44.5799681081025,6.94887921486839,1.12450199203187,-0.4800796812749,0.304780876494024,4.1693932779473,44.5825277858209,6.94809972455472,3.71080139372822,20.0975609756098,4.20905923344948,55.6989489133481,0.949203187250996,55.7000207883229,28.0174216027875
55.8,4.17266858062088,44.6720935474972,6.95416882266157,1.0087890625,-3.765625,-1.2158203125,4.17066910242921,44.6614193712495,6.95329656565189,9.08163265306122,53.2142857142857,11.2040816326531,55.7989309507796,-3.97265625,55.7853850393306,73.5
55.9,4.17523054179026,44.7642334916555,6.9594486965401,0.643613000755858,0.0476190476190476,1.05479969765684,4.16847206955131,44.691106225642,6.94703307684621,1.16764361078546,6.64243845252052,1.58030480656506,55.8989127299858,1.74603174603175,55.8066113720396,9.39038686987104
56,4.17778749062825,44.8563878903098,6.96471886705829,-0.53125,-18.49375,2.396875,4.17348406134408,44.827453139936,6.95832675283654,1.52607709750567,5.13151927437642,2.02267573696145,55.9988942479964,-16.628125,55.9592639541166,8.68027210884354
56.1,4.18033944379184,44.9485566934068,6.96997936462539,1.01450116009281,-0.511600928074246,0.287122969837587,4.18077160800653,44.9794628308142,6.97190105506114,-19.8983050847458,-80.6949152542373,-18.0677966101695,56.098875501824,0.790023201856149,56.1321354938819,-118.661016949153
56.2,4.1828864178521,45.0407398510953,6.97523021950508,-0.289855072463768,-2.00414078674948,-0.543478260869565,4.18315161304796,45.0497823843496,6.97329384843182,1.56050955414013,7.32271762208068,2.78980891719745,56.1988564884525,-2.83747412008282,56.2062278458294,11.6730360934183
56.3,4.18542842929516,45.1329373137288,6.9804714618175,2.08928571428571,17.2738095238095,5.4702380952381,4.19526191533625,45.274348425703,6.99849699633015,-1.25149700598802,-6.56487025948104,-1.47704590818363,56.2988372048414,24.8333333333333,56.4681073373694,-9.2934131736527
56.4,4.18796549452235,45.2251490318661,6.985703121539,0.865939479239972,-0.304714989444054,1.09289232934553,4.18236372164545,45.1866504514001,6.97596239863444,1.07932692307692,8.25961538461539,2.26442307692308,56.3988176479274,1.65411681914145,56.34497657168,11.6033653846154
56.5,4.1904976298509,45.3173749562665,6.99092522850363,0.610932475884244,-4.42443729903537,0.607717041800643,4.18420431904525,45.2430228298128,6.97838469915737,1.7563025210084,6.81008403361345,1.90588235294118,56.498797814621,-3.20578778135048,56.4056118480154,10.472268907563
56.6,4.19302485151418,45.4096150378851,6.99613781240293,0.331858407079646,22.8761061946903,-0.969026548672566,4.18924820385994,45.3735997412097,6.98944490532764,1.58051689860835,6.17097415506958,2.22266401590457,56.5987777018023,22.2389380530973,56.5522928503973,9.9741550695825
56.7,4.19554717566297,45.5018692278851,7.00134090278869,0.83756345177665,4.95431472081218,1.13451776649746,4.19707720119214,45.5403622012193,7.0049645236066,0.926829268292683,4.90975609756098,1.2390243902439,56.6987573063367,6.9263959390863,56.742403926018,7.07560975609756
56.8,4.1980646183651,45.5941374776207,7.00653452907168,1.63732057416268,-0.489952153110048,1.83062200956938,4.18985508061703,45.5239206993935,6.99321252967584,1.45438898450947,4.14974182444062,1.91738382099828,56.7987366250575,2.97799043062201,56.7069883096864,7.52151462994837
56.9,4.20057719560626,45.6864197386441,7.01171872052327,0.782703488372093,0.284883720930233,0.57594476744186,4.19403547736638,45.6291358601946,7.00271778836319,0.915747241725176,2.97592778335005,1.45235707121364,56.8987156547736,1.64353197674419,56.8258891259242,5.34403209628887
57,4.20308492329056,45.7787159626997,7.01689350627625,0.604347826086957,15.095652173913,5.42826086956522,4.19141664998878,45.6721794661863,6.99854447537434,9.76363636363636,38.7272727272727,10.0727272727273,56.9986943922665,21.1282608695652,56.8621405915495,58.5636363636364
57.1,4.20558781724093,45.8710261017295,7.02205891532538,-0.612474437627812,-2.46830265848671,-0.666666666666667,4.20473084742338,45.8650764587779,7.01864748146932,4.3433734939759,18.9096385542169,6.34939759036145,57.0986728342958,-3.74744376278119,57.0884547876706,29.6024096385542
57.2,4.2080858931998,45.9633501078654,7.02721497652853,1.47380952380952,5.87936507936508,2.34761904761905,4.20205360592507,45.8840819346854,7.01117826949649,-0.89763779527559,-8.98425196850394,-1.03149606299213,57.1986509775937,9.70079365079365,57.0973138101069,-10.9133858267717
57.3,4.2105791668293,46.0556879334313,7.03236171860691,-2.64285714285714,20.2142857142857,-0.0714285714285714,4.20736554338267,46.0724521587369,7.03356898890805,2.08203125,9.79296875,3.171875,57.2986288188675,17.5,57.3133866910276,15.046875
57.4,4.21306765371186,46.1480395309368,7.03749917014592,1.19654088050314,-0.193396226415094,1.34591194968553,4.20091290349911,46.0288874297495,7.01519387726284,0.881863560732113,2.25124792013311,0.339434276206323,57.3986063547946,2.34905660377358,57.2449942105115,3.47254575707155
57.5,4.21555136935077,46.2404048530842,7.04262735959646,1.23106060606061,16.4772727272727,6.52272727272727,4.20320661689829,46.0765573374164,7.01922358405556,1.10190217391304,2.8695652173913,0.888586956521739,57.4985835820314,24.2310606060606,57.2989875383702,4.86005434782609
57.6,4.21803032917049,46.3327838527595,7.04774631527479,-0.698275862068966,-5.27586206896552,1.87068965517241,4.21004439088385,46.2648084022333,7.03426182994173,1.19475138121547,2.43646408839779,1.36187845303867,57.5985604972048,-4.10344827586207,57.5091146230588,4.99309392265193
57.7,4.22050454851717,46.4251764830352,7.05285606536383,-0.711009174311927,4.87767584097859,1.91590214067278,4.23189248613855,46.6030128736218,7.07522624434389,2.64853556485356,6.14225941422594,1.57322175732218,57.6985370969162,6.08256880733945,57.9101316041043,10.3640167364017
57.8,4.22297404265952,46.5175826971686,7.05795663791432,1.64211618257261,-1.27385892116183,-1.38174273858921,4.22047192196151,46.489474854996,7.05138577643027,3.875,9.625,6.95833333333333,57.7985133777424,-1.01348547717842,57.7613325533878,20.4583333333333
57.9,4.22543882678833,46.6100024486,7.06304806084393,0.721843003412969,6.61092150170648,3.60409556313993,4.22698603136516,46.6351486845488,7.06329591224612,0.958891013384321,1.74378585086042,1.30019120458891,57.8984893362323,10.9368600682594,57.9254306281601,4.00286806883365
58,4.22789891601791,46.7024356909488,7.06813036193983,-0.322607260726073,-1.40759075907591,-0.0255775577557756,4.23216658491996,46.7953092254871,7.0779952735542,0.796425024826216,1.75372393247269,0.790466732869911,57.9984649689066,-1.75577557755776,58.1054710839613,3.34061569016882
58.1,4.230354325386,46.7948823780184,7.07320356885824,3.38372093023256,34.0697674418605,5.38372093023256,4.22004279929529,46.6939204707922,7.05457832547757,1.02803738317757,1.51802403204272,0.913217623497997,58.0984402722626,42.8372093023256,57.9685415955651,3.45927903871829
58.2,4.23280506985424,46.8873424637874,7.07826770912552,1.11195286195286,-2.42424242424242,0.293771043771044,4.23077809244948,46.868655498488,7.07285556568905,1.61181434599156,4.40928270042194,3.12236286919831,58.1984152427671,-1.01851851851852,58.1722891566265,9.14345991561181
58.3,4.23525116430899,46.9798159024154,7.08332281013907,1.06880733944954,0.381498470948012,1.40940366972477,4.23910479978414,47.0618135848981,7.09351734337994,-4.14388489208633,-13.0071942446043,-5.97122302158273,58.2983898768634,2.85970948012232,58.3944357280622,-23.1223021582734
58.4,4.23769262356137,47.0723026482383,7.08836889916764,-0.719827586206897,14.0086206896552,-3.02155172413793,4.23316169538235,47.0440733104713,7.07999295490101,3.6980198019802,8.77227722772277,4.23762376237624,58.3983641709673,10.2672413793103,58.3572279607547,16.7079207920792
58.5,4.24012946234767,47.1648026557637,7.0934060033519,1.11185086551265,-0.48069241011984,1.12782956058589,4.25354216502322,47.4011386883436,7.12162966651152,1.39285714285714,3.04545454545455,1.22077922077922,58.4983381214632,1.7589880159787,58.7763105198783,5.65909090909091
58.6,4.24256169533037,47.2573158796783,7.09843414970599,0.958432304038005,-0.458432304038005,0.122327790973872,4.24208905068608,47.3106188742649,7.09795575469056,-4.65591397849462,-9.37634408602151,-0.150537634408602,58.5983117247146,0.622327790973872,58.6506636796416,-14.1827956989247
58.7,4.24498933709783,47.3498422748386,7.10345336511708,-0.0460048426150121,5.83777239709443,0.811138014527845,4.21537093906578,47.0312117573714,7.05329146366806,-5.03260869565217,1.97826086956522,2.04347826086957,58.6982849770535,6.60290556900726,58.2998741601053,-1.01086956521739
58.8,4.24741240216524,47.4423817962746,7.10846367634711,-3.16363636363636,25.7818181818182,5.53636363636364,4.23119936438383,47.2805017515559,7.0817392769866,0.972850678733032,3.16742081447964,2.05429864253394,58.798257874787,28.1545454545455,58.5934403929264,6.19457013574661
58.9,4.24983090497468,47.5349343991834,7.11346511003226,1.11219879518072,3.57379518072289,-0.16566265060241,4.24607533353396,47.5007147156184,7.10674340455412,-1.33532934131737,-3.35329341317365,-2.01197604790419,58.8982304141903,4.5203313253012,58.8535334537065,-6.70059880239521
59,4.25224485989599,47.6275000389355,7.11845769268501,-2.1523178807947,5.14569536423841,-2.67218543046358,4.22699696663296,47.3642244173083,7.07509527883643,1.35253456221198,1.98847926267281,1.44470046082949,58.9982025915165,0.321192052980133,58.6663166627777,4.78571428571429
59.1,4.25465428122683,47.7200786710683,7.12344145069376,0.0331010452961672,2.44947735191638,1.33275261324042,4.21298617721587,47.236147049754,7.04833281939212,1.5678391959799,8.94472361809045,3.63819095477387,59.0981744029889,3.81533101045296,58.497466046362,14.1507537688442
59.2,4.2570591831931,47.8126702512839,7.12841641032372,0.729257641921397,0.847161572052402,0.739301310043668,4.25031621553251,47.7369508390252,7.11711217921691,2.36486486486486,3,1.54954954954955,59.1981458448007,2.31572052401747,59.1043792337746,6.91441441441441
59.3,4.25945957994974,47.9052747354543,7.13338259771812,1.49007444168735,0.777915632754342,1.57630272952854,4.27199177740254,48.0808677776962,7.15276411423537,1.79369627507163,4.86532951289398,1.87392550143266,59.2981169131222,3.84429280397022,59.5056236693341,8.53295128939828
59.4,4.26185548558052,47.997892079611,7.13834003889796,2.3563829787234,2.3741134751773,0.165780141843972,4.23530211480363,47.7086404833837,7.09042296072508,1.23453237410072,2.67913669064748,1.01870503597122,59.3980876040895,4.89627659574468,59.0343655589124,4.93237410071943
59.5,4.26424691409905,48.0905222399536,7.14328875976332,10.484375,-64.59375,-18.09375,4.25981753898605,48.0700801818297,7.13059536586906,3.4251497005988,8.32335329341317,2.81437125748503,59.498057913816,-72.203125,59.4604930866848,14.562874251497
59.6,4.26663387944884,48.1831651728401,7.14822878609386,0.930555555555556,1.1968954248366,1.12254901960784,4.23831234503458,47.9085622471617,7.095458697638,-23.2,-30.3,-27,59.5980278383828,3.25,59.2423332898343,-80.5
59.7,4.26901639550381,48.2758208347932,7.15316014354908,1.00131694468832,0.482001755926251,0.98990342405619,4.2523733505426,48.0968530815346,7.1214781855544,1.35416666666667,1.46527777777778,1.31944444444444,59.697997373846,2.47322212467076,59.4707046176316,4.13888888888889
59.8,4.27139447606867,48.3684891824915,7.15808285766978,3.27882352941176,2.36941176470588,4.08235294117647,4.29028288089038,48.7096636107445,7.19867655976884,0.685540950455005,1.1830131445905,0.888776541961577,59.7979665162299,9.73058823529412,60.1986230514037,2.75733063700708
59.9,4.27376813487927,48.4611701727755,7.1629969538777,0.967652495378928,-2.03142329020333,0.518484288354898,4.27893426753941,48.5538305522264,7.17005623674749,2.87272727272727,6.56363636363636,3.92727272727273,59.8979352615325,-0.545286506469501,60.0028210565133,13.3636363636364
60,4.27613738560342,48.5538637626448,7.16790245747738,0.716101694915254,1.72787193973635,0.994350282485876,4.24206665150137,48.1188011828935,7.10710494388838,0.808040201005025,1.2964824120603,1.33467336683417,59.9979036057256,3.43832391713748,59.4679727782833,3.4391959798995
60.1,4.27850224184048,48.6465699092529,7.17279939365525,-3.41015625,7.625,0.32421875,4.26413355791142,48.4961062122263,7.14584365401764,2.13533834586466,5,3.10526315789474,60.0978715447486,4.5390625,59.9060834241554,10.2406015037594
60.2,4.28086271712204,48.7392885699058,7.1776877874809,0.330250990752972,1.69088507265522,0.23447820343461,4.24483090402882,48.3088765149034,7.10641172617098,1.1919014084507,1.46830985915493,1.68661971830986,60.1978390745088,2.2556142668428,59.6601191451032,4.34683098591549
60.3,4.28321882491317,48.832019702071,7.18256766390891,1.15395095367847,2.21798365122616,1.52861035422343,4.26655156883351,48.7643961653119,7.16524760331996,-0.392638036809816,-4.49079754601227,2.93251533742331,60.2978061908931,4.90054495912806,60.1961953374654,-1.95092024539877
60.4,4.28557057861162,48.9247632633656,7.18743904777769,0.0508474576271186,2.66101694915254,0.927966101694915,4.25150858734334,48.4966954753432,7.11989124908822,4.38095238095238,21.5238095238095,21.1428571428571,60.397772889755,3.63983050847458,59.8680953117747,47.047619047619
60.5,4.28791799154858,49.0175192115596,7.19230196381065,20.34375,-91.0625,21.65625,4.22018327710404,48.2296662715419,7.07178353241543,0.677760968229955,1.32526475037821,1.13767019667171,60.4977391669189,-49.0625,59.5216330810614,3.14069591527988
60.6,4.2902610769895,49.1102875045725,7.1971564366174,0.369477911646586,0.236947791164659,0.0993975903614458,4.2544731610338,48.8476729981556,7.14467412393111,0.6704,0.8112,0.9984,60.5977050181794,0.705823293172691,60.2468202831206,2.48
60.7,4.29259984813375,49.2030681004759,7.2020024906934,1.87128712871287,-3.50990099009901,3.69554455445545,4.25024813895782,48.7973200992556,7.13414392059553,-0.586330935251799,-0.194244604316547,-0.600719424460432,60.6976704393031,2.05693069306931,60.1817121588089,-1.38129496402878
60.8,4.29493431811564,49.2958609574891,7.20684015042147,1.24536178107607,1.61595547309833,1.25556586270872,4.26987583275008,49.1347305389222,7.17432667133266,0.414201183431953,2.93491124260355,0.893491124260355,60.7976354260262,4.11688311688312,60.5789330430049,4.24260355029586
60.9,4.29726450000459,49.388666033982,7.21166944007211,2.86496350364964,4.53284671532847,2.79197080291971,4.31199413330436,49.6117795643435,7.23458634363626,1.78139534883721,0.790697674418605,1.55813953488372,60.8975999740587,10.1897810218978,61.1583600412842,4.13023255813953
61,4.29959040680483,49.4814832884653,7.21649038380282,1.9297520661157,7.00413223140496,-0.557851239669422,4.28364832703346,49.3164636707266,7.17790844183116,2.25062656641604,3.21303258145363,2.43609022556391,60.9975640790729,8.37603305785124,60.7780204395912,7.89974937343358
61.1,4.30191205145711,49.5743126796034,7.22130300566122,1.82840236686391,-2.13313609467456,1.37721893491124,4.29220741345621,49.550934702091,7.21692087841582,-1.60714285714286,-2.4702380952381,-1.20833333333333,61.0975277367217,1.07248520710059,61.0600629939631,-5.28571428571429
61.2,4.30422944683798,49.6671541662015,7.22610732958362,8.5,44.5,-9.36666666666667,4.30227877980874,49.5344691925917,7.19952184965501,-3.10769230769231,-6.6,-4.58461538461538,61.1974909426231,43.6333333333333,61.0362698220554,-14.2923076923077
61.3,4.30654260576045,49.7600077072089,7.23090337939611,1.27885279889426,1.09260539046303,1.17760884588804,4.308710085362,49.8825165981663,7.24302877015492,0.785425101214575,0.704453441295547,1.15519568151147,61.2974536923654,3.54906703524534,61.4342554536832,2.64507422402159
61.4,4.30885154097435,49.8528732617152,7.23569117881516,0.805799648506151,3.37434094903339,-0.778558875219684,4.2561136920893,49.1254032778423,7.15550393599174,1.18859649122807,2.10964912280702,2.04824561403509,61.3974159815047,3.40158172231986,60.5370209059233,5.34649122807018
61.5,4.31115626516684,49.9457507889569,7.24047075144847,-1.25409836065574,-2.9344262295082,-2.47540983606557,4.3163188761593,49.9817580469176,7.2252114020731,1.45242718446602,0.578640776699029,1.17669902912621,61.4973778055722,-6.66393442622951,61.52328832515,3.20776699029126
61.6,4.31345679096268,50.0386402483091,7.24524212079541,1.01619433198381,3.44534412955466,1.32591093117409,4.26565518210234,49.6462964914129,7.17107435113968,6.275,7.55,3.3375,61.5973391600672,5.78744939271255,61.0830260246549,17.1625
61.7,4.31575313092443,50.1315415992851,7.2500053102471,0.575943396226415,0.530188679245283,1.13207547169811,4.2968727139722,49.8217812728603,7.20318215069495,1.82474226804124,1.51202749140893,1.09278350515464,61.6973000404567,2.23820754716981,61.3218361375274,4.42955326460481
61.8,4.31804529755282,50.2244548015376,7.25476034308754,-27.8333333333333,-24.1111111111111,35.6111111111111,4.27167947310648,49.7226995722775,7.18441273326015,1.50870010235415,1.99385875127943,1.67246673490276,61.797260442178,-16.3333333333333,61.1787917786442,5.17502558853634
61.9,4.32033330328756,50.3173798148596,7.2595072424944,0.697183098591549,1.60179257362356,0.310499359795134,4.31723398339755,50.283036104381,7.22667514000874,1.81566820276498,1.95852534562212,1.57834101382488,61.8972203606415,2.60947503201024,61.8269452277873,5.35253456221198
62,4.32261716050691,50.4103165991776,7.26424603153844,0.217252396166134,2.36421725239617,0.750798722044728,4.30248760296709,50.030326625958,7.19757386992336,1.27009222661397,2.20289855072464,1.8498023715415,61.997179791223,3.33226837060703,61.5303880988484,5.32279314888011
62.1,4.32489688152853,50.5032651145542,7.26897673318498,2.74479166666667,5.94791666666667,5.359375,4.27145518438545,49.8143020449638,7.16181887463483,3.19333333333333,3.46666666666667,2.66666666666667,62.0971387292677,14.0520833333333,61.2475761039841,9.32666666666667
62.2,4.32717247860991,50.5962253211891,7.27369937029472,0.62486308871851,1.99014238773275,1.26232201533406,4.28070798030431,50.2698176817637,7.20778068580047,5.37349397590361,6.62650602409639,12.4819277108434,62.1970971700937,3.87732749178532,61.7583063478685,24.4819277108434
62.3,4.32944396394827,50.689197179414,7.27841396562327,-10.948275862069,4.39655172413793,-3.35344827586207,4.25579805896022,49.8054403790951,7.15683236888869,-9.8,-59,-26.2,62.2970551089855,-9.9051724137931,61.218070806944,-95
62.4,4.33171134968129,50.7821806496954,7.28312054182244,-2.07142857142857,-0.923076923076923,-0.527472527472527,4.33336553323029,50.8895382534776,7.27632341576507,-3.5632183908046,-12.5287356321839,-7.58620689655172,62.3970125411991,-3.52197802197802,62.499227202473,-23.6781609195402
62.5,4.33397464788723,50.8751756926285,7.28781912144059,1.78212851405623,3.08032128514056,2.41867469879518,4.31745635910224,50.6575810473815,7.25665835411471,4.23809523809524,6.6031746031746,3.75396825396825,62.4969694619563,7.28112449799197,62.2316957605985,14.5952380952381
62.6,4.33623387058521,50.9681822689419,7.29250972692284,5.07177033492823,3.86124401913876,7.35645933014354,4.28834039037488,50.563539192399,7.21878550036146,1.42307692307692,2.12087912087912,2.32967032967033,62.5969258664499,16.2894736842105,62.0706650831354,5.87362637362637
62.7,4.33848902973586,51.0612003394961,7.29719238061231,1.10785340314136,0.670157068062827,1.06806282722513,4.2487363660548,50.2117850492152,7.14413407821229,3.62745098039216,5.20915032679739,4.32679738562091,62.6968817498442,2.84607329842932,61.6046554934823,13.1633986928105
62.8,4.34074013724128,51.1542298652748,7.30186710474997,0.459475566150179,1.09773539928486,0.442193087008343,4.30258136924804,51.0157968574635,7.27037037037037,0.756944444444444,2.39583333333333,1.42708333333333,62.796837107266,1.99940405244338,62.5887485970819,4.57986111111111
62.9,4.34298720494566,51.2472708073965,7.30653392147562,-0.112951807228916,2.55421686746988,3.67921686746988,4.3015625,50.7400462962963,7.22280092592593,8.33898305084746,26.6779661016949,15.2881355932203,62.8967919338178,6.12048192771084,62.2644097222222,50.3050847457627
63,4.34523024463521,51.3403231271024,7.31119285282782,1.00417439703154,0.933209647495362,1.65538033395176,4.31003942978465,51.2283591143464,7.28310585380649,0.97119341563786,1.03292181069959,2.49382716049383,62.9967462245655,3.59276437847866,62.8215043979375,4.49794238683128
63.1,4.34746926803892,51.4333867857616,7.31584392074514,0.846854304635762,1.99006622516556,1.41225165562914,4.35056122772528,51.6410996258482,7.31948760225759,1.30994152046784,2.84795321637427,2.13157894736842,63.0966999745457,4.24917218543046,63.3111484558311,6.28947368421053
63.2,4.34970428682856,51.5264617448704,7.3204871470661,2.83373786407767,1.6626213592233,2.2378640776699,4.32807966235822,51.6082168293326,7.31099973621736,-3.16129032258065,-0.688172043010753,-3.56989247311828,63.196653178765,6.73422330097087,63.2472962279082,-7.41935483870968
63.3,4.35193531261925,51.6195479660455,7.32512255353011,1.58882402001668,1.53794829024187,1.99666388657214,4.17765699692227,49.5293693929671,7.04426691113876,0.593288590604027,1.5248322147651,1.24295302013423,63.2966058321949,5.12343619683069,60.7512933010281,3.36107382550336
63.4,4.35416235696956,51.7126454110314,7.32975016177766,-9.07142857142857,-20.047619047619,-18.4761904761905,4.31983289669334,51.617538766551,7.2813849748637,26.2424242424242,48.3030303030303,34,63.3965579297786,-47.5952380952381,63.218756638108,108.545454545455
63.5,4.35638543138181,51.8057540416921,7.3343699933508,1.08786231884058,1.72826086956522,1.19021739130435,4.27974065709915,51.1723974648503,7.25453485830844,2.38943894389439,2.99009900990099,1.91419141914191,63.4965094664247,4.00634057971015,62.7066729802579,7.29372937293729
63.6,4.35860454730272,51.8988738200164,7.33898206969423,1.89772727272727,-0.0599173553719008,1.53099173553719,4.22171573755791,50.5332909878942,7.1401883126588,2.66357308584687,3.48491879350348,2.93271461716937,63.5964604370134,3.36880165289256,61.8951950381109,9.08120649651972
63.7,4.36081971612314,51.9920047081123,7.34358641215466,1.77263581488934,4.86116700201207,2.45674044265594,4.32096812465396,51.5576208178439,7.26362413984023,1.73589743589744,1.51025641025641,1.24358974358974,63.6964108363901,9.09054325955734,63.142213082338,4.48974358974359
63.8,4.36303094917886,52.0851466682063,7.34818304198247,0.20125786163522,-7.15094339622642,0.839622641509434,4.34155629139073,51.9333195364238,7.29097682119205,4.54285714285714,6.44285714285714,5.82142857142857,63.7963606593676,-6.11006289308176,63.5658526490066,16.8071428571429
63.9,4.36523825775078,52.1782996626494,7.35277198033166,1.00839694656489,1.53282442748092,1.70839694656489,4.42315175097276,53.4946498054475,7.47081712062257,58.9473684210526,65.7894736842105,44.2105263157895,63.8963099007319,4.24961832061069,65.3886186770428,168.947368421053
64,4.36744165306504,52.2714636539042,7.35735324826021,0.942563482466747,0.467956469165659,0.57738814993954,4.29545454545455,51.5614609126282,7.23629288998939,0.975,1.453125,1.38125,63.9962585552295,1.98790810157195,63.0932083480722,3.809375
64.1,4.36964114629348,52.3646386045569,7.36192686673092,1.19471153846154,3.2323717948718,2.32852564102564,4.19599148634267,49.8730932954949,7.04114934373891,1.41299790356394,2.94339622641509,2.34381551362683,64.0962066175813,6.75560897435897,61.1102341255764,6.70020964360587
64.2,4.37183674855385,52.4578244773048,7.36649285661162,1.68269230769231,7.46794871794872,-0.560897435897436,4.22220149253731,50.5831623134328,7.07826492537313,1.56186612576065,2.55172413793103,2.3894523326572,64.1961540824703,8.58974358974359,61.8836287313433,6.50304259634888
64.3,4.37402847091017,52.5510212349648,7.37105123867563,2.23325062034739,4.84367245657568,-0.165012406947891,4.19235595019786,50.4308464433935,7.07885339252968,134,265,188,64.2961009445506,6.91191066997519,61.702055786121,587
64.4,4.37621632437304,52.6442288404688,7.37560203360261,0.63447782546495,1.13304721030043,0.339055793991416,4.15776458951533,49.8075667655786,6.98199802176063,8.32258064516129,26.2258064516129,20.258064516129,64.3960471984444,2.1065808297568,60.9473293768546,54.8064516129032
64.5,4.37840031989993,52.7374472568604,7.38014526197876,0.775109170305677,1.55676855895197,1.41302765647744,4.43114301490889,53.4565433462176,7.48360022087245,-1.01644245142003,-1.95814648729447,-1.08221225710015,64.4959928387391,3.74490538573508,65.3712865819989,-4.05680119581465
64.6,4.38058046839531,52.8306764472976,7.38468094429715,-4.3578431372549,-5.01960784313725,-5.66176470588235,4.24019064508978,51.7197406340058,7.15528707603636,7.16417910447761,7.2089552238806,7.83582089552239,64.59593785999,-15.0392156862745,63.1152183551319,22.2089552238806
64.7,4.38275678071099,52.9239163750509,7.38920910095816,-0.139598540145985,0.0930656934306569,0.372262773722628,4.33462806026365,52.9565089453861,7.36581920903955,0.980152671755725,2.70534351145038,1.59389312977099,64.6958822567201,0.325729927007299,64.6569562146893,5.2793893129771
64.8,4.38492926764674,53.0171670035033,7.39372975227066,2.90123456790123,10.0061728395062,5.70987654320988,4.39356984478936,53.3587090416359,7.38088199063809,-32,-98.8888888888889,-44,64.7958260234207,18.6172839506173,65.1331608770633,-174.888888888889
64.9,4.38709793995,53.1104282961459,7.3982429184514,0.602870813397129,-3.62200956937799,-3.14354066985646,4.27246913580247,51.5258641975309,7.14765432098765,-2.79807692307692,-5.26923076923077,-3.94230769230769,64.8957691545473,-6.16267942583732,62.945987654321,-12.0096153846154
65,4.38926280831674,53.2037002165833,7.40274861962653,-1.13425925925926,-2.16666666666667,-1.85532407407407,4.18787263732082,50.9061905365977,7.03019155143981,1.27675276752768,2.62484624846248,1.53505535055351,64.9957116445265,-5.15625,62.1242547253584,5.43665436654367
65.1,4.39142388339118,53.2969827285264,7.407246875831,0.517469879518072,1.50240963855422,1.65301204819277,4.39784946236559,53.954335986594,7.44030163385002,-0.272727272727273,14.9393939393939,15.0606060606061,65.0956534877485,3.67289156626506,65.7924870828097,29.7272727272727
65.2,4.39358117576659,53.3902757957952,7.41173770700995,1.36064981949459,1.18050541516245,1.45776173285199,4.13286058335563,49.9080144500937,6.91249665507091,3.73090909090909,10.2981818181818,5.93454545454545,65.1955946785718,3.99891696750903,60.9533716885202,19.9636363636364
65.3,4.39573469598519,53.4835793823193,7.41622113301853,0.954904171364149,2.11499436302142,1.61133032694476,4.21277801388299,50.9973792321859,7.00821646125514,1.3063829787234,1.63617021276596,1.48297872340426,65.295535211323,4.68122886133033,62.218373707324,4.42553191489362
65.4,4.39788445453853,53.5768934521307,7.42069717362259,3.87977099236641,5.17175572519084,1.93511450381679,4.50874658963248,55.445434119724,7.63424811426737,-0.393162393162393,-2.56980056980057,-1.69230769230769,65.3954750802918,10.986641221374,67.5884288236238,-4.65527065527066
65.5,4.40003046186798,53.6702179693716,7.42516584849949,1.46682750301568,1.84077201447527,1.14716525934861,4.49383127709236,55.4507335778593,7.57485828609537,-8.23728813559322,-36.4745762711864,-21.3898305084746,65.495414279739,4.45476477683957,67.519423141047,-66.1016949152542
65.6,4.40217272836453,53.7635528982882,7.42962717723749,1.37423312883436,3.39263803680982,1.42944785276074,3.86807079128273,47.13763346497,6.52537662717566,0.467084639498433,1.12225705329154,1.27899686520376,65.5953528038902,6.19631901840491,57.5310808834284,2.86833855799373
65.7,4.40431126436951,53.8568982032288,7.43408117933741,1.94911504424779,2.79203539823009,2.66482300884956,4.16933751858583,51.1791673550306,7.0117297207996,-42.5714285714286,-169.714285714286,-174.857142857143,65.6952906469357,7.40597345132743,62.360234594416,-387.142857142857
65.8,4.40644608017477,53.9502538486492,7.43852787421241,1.2583081570997,2.06268882175227,1.43580060422961,4.2473711429064,51.3256335114635,7.02240992932253,2.44615384615385,4.01923076923077,2.84615384615385,65.7952278030364,4.75679758308157,62.5954145836925,9.31153846153846
65.9,4.40857718602259,54.0436197991039,7.44296728118829,1.43191964285714,2.82366071428571,1.57886904761905,4.0662100456621,50.3249034070952,6.8974358974359,-8.53968253968254,-14.9206349206349,-9.42857142857143,65.8951642663148,5.8344494047619,61.2885493501932,-32.8888888888889
66,4.41070459210649,54.1369960192539,7.4473994195046,0.320184426229508,0.879098360655738,0.112704918032787,4.28777670837344,53.1982675649663,7.14436958614052,1.98181818181818,5.14545454545455,2.55454545454545,65.995100030865,1.31198770491803,64.6304138594803,9.68181818181818
66.1,4.41282830857097,54.230382473857,7.45182430831415,0.496050032916392,0.660961158657011,0.733706385780118,4.25751842262498,52.9392551284605,7.16709818761203,2.43887147335423,4.21003134796238,2.29467084639498,66.0950350907421,1.89071757735352,64.3638717386975,8.9435736677116
66.2,4.41494834551219,54.3237791277753,7.45624196668436,-2.32208588957055,-2.92024539877301,1.13803680981595,4.23115277223773,51.1683286796968,7.02453131232549,5.84873949579832,11.3445378151261,5.47899159663866,66.1949694399719,-4.10429447852761,62.4240127642601,22.672268907563
66.3,4.41706471297789,54.4171859459682,7.46065241359682,2.17198581560284,3.65070921985816,1.86170212765957,4.02220459952419,49.1187549563838,6.7971847739889,3.79607843137255,10.7607843137255,5.40392156862745,66.2949030725429,7.68439716312057,59.9381443298969,19.9607843137255
66.4,4.41917742096804,54.5106028934969,7.46505566794865,0.804172274562584,0.8721399730821,0.646702557200538,4.0358615004122,49.2916323165705,6.81698268755153,-3.12359550561798,-7.87640449438202,-5.12359550561798,66.3948359824136,2.32301480484522,60.1444765045342,-16.123595505618
66.5,4.42128647943469,54.6040299355167,7.46945174855214,1.10060975609756,2.65718157181572,1.71917344173442,4.05578859060403,48.432466442953,6.70281040268456,1.71287128712871,2.76237623762376,2.05940594059406,66.4947681635036,5.4769647696477,59.1910654362416,6.53465346534653
66.6,4.42339189828237,54.6974670372855,7.47384067413527,-0.931184668989547,-1.5191637630662,-1.30400696864112,3.95436681222707,48.2231441048035,6.59170305676856,-2.18248175182482,-7.34306569343066,-4.43065693430657,66.5946996097031,-3.75435540069686,58.7692139737991,-13.956204379562
66.7,4.42549368736847,54.7909141641545,7.47822246334263,1.57174887892377,2.91928251121076,2.84529147982063,4.28447849728127,52.3880375679684,7.10257043994068,1.10819009100101,2.60262891809909,1.66835187057634,66.6946303148656,7.33632286995516,63.7750865051903,5.37917087967644
66.8,4.42759185650325,54.8843712815718,7.48259713473522,0.979972844534963,2.81262729124236,1.23489477257298,4.4389923904487,53.7512463920231,7.27158226187352,-0.205499276410999,-1.14905933429812,-0.729377713458755,66.7945602728103,5.0274949083503,65.4618210443453,-2.08393632416787
66.9,4.42968641545039,54.9778383550804,7.48696470679135,-0.137154554759468,0.356192425793245,-0.179119754350051,4.37343706585163,54.905807168658,7.47429841622673,3.98449612403101,11.2790697674419,5.66666666666667,66.8944894773222,0.0399181166837257,66.7535426507363,20.9302325581395
67,4.43177737392707,55.0713153503216,7.49132519790687,1.45938818565401,2.88924050632911,1.22521097046413,4.98463639467395,64.7203823830659,8.56333219528849,-0.0192307692307692,-1.81868131868132,-0.662087912087912,66.9944179221555,5.57383966244726,78.2683509730283,-2.5
67.1,4.43386474160401,55.1648022330257,7.49567862639526,-0.207246376811594,-0.0115942028985507,-2.3536231884058,4.25689404934688,53.2656023222061,7.0844702467344,2.921875,5.68359375,3.10546875,67.094345601025,-2.57246376811594,64.6069666182874,11.7109375
67.2,4.43594852810603,55.2582989690189,7.50002501048838,11.1714285714286,19.0142857142857,10.8928571428571,4.14014598540146,51.6770802919708,7.06715328467153,2.86561264822134,5.300395256917,3.19367588932806,67.1942725076133,41.0785714285714,62.8843795620438,11.3596837944664
67.3,4.43802874301229,55.3518055242204,7.50436436833711,1.8261231281198,3.19467554076539,3.77537437603993,4.5743519781719,57.6678035470668,7.63676671214188,5.3728813559322,11.2033898305085,8.8135593220339,67.2941986355699,8.79617304492513,69.8789222373806,25.3898305084746
67.4,4.4401053958563,55.445321864639,7.50869671801113,1.4126213592233,2.49514563106796,1.92006472491909,3.74111111111111,45.6469444444444,6.32027777777778,1.90285714285714,7.38857142857143,3.37714285714286,67.3941239785065,5.82783171521036,55.7083333333333,12.6685714285714
67.5,4.44217849612626,55.5388479563776,7.51302207749968,1.27053712480253,3.27251184834123,1.62756714060032,4.79040989945862,60.8116782675947,8.23124516627997,1.3343023255814,3.44186046511628,1.73255813953488,67.4940485300035,6.17061611374408,73.8333333333333,6.50872093023256
67.6,4.4442480532655,55.6323837656276,7.51734046471216,-3,-2.72463768115942,-3.7463768115942,3.79568567026194,47.0166409861325,6.38613251155624,0.610978520286396,2.45107398568019,1.54415274463007,67.5939722836053,-9.47101449275362,57.1984591679507,4.60620525059666
67.7,4.44631407667225,55.7259292586702,7.52165189747782,1.31851311953353,5.68367346938776,2.92201166180758,4.35558157689305,56.5819672131148,7.44652615144418,4.77272727272727,13.4545454545455,12.5227272727273,67.6938952328203,9.92419825072886,68.384074941452,30.75
67.8,4.44837657570043,55.8194844018774,7.52595639354699,1.90977011494253,3.39655172413793,2.38275862068965,4.37422839506173,54.1655092592593,7.09220679012346,0.990138067061144,2.71005917159763,1.27810650887574,67.7938173711248,7.68908045977011,65.6319444444444,4.97830374753452
67.9,4.45043555965948,55.9130491617083,7.53025397059086,-0.169793621013133,-2.82176360225141,1.13508442776735,3.96463022508039,48.2933190425152,6.73919256877456,-3.53846153846154,-7.68461538461538,-3.66923076923077,67.8937386919586,-1.85647279549719,58.9971418363701,-14.8923076923077
68,4.45249103781464,56.0066235047075,7.53454464620199,0.492581602373887,-0.902077151335312,0.36053412462908,4.46420824295011,56.1787418655098,7.50108459869848,2.625,3.3,1.35,67.9936591887242,-0.0489614243323442,68.1440347071584,7.275
68.1,4.4545430193875,56.1002073975111,7.53882843789503,4.18811881188119,11.5544554455446,-1.33663366336634,5.26026666666667,66.1205333333333,8.66826666666667,-2.51020408163265,-2.3265306122449,-2.25510204081633,68.0935788547936,14.4059405940594,80.0490666666667,-7.09183673469388
68.2,4.45659151355575,56.1938008068392,7.54310536310672,-10.6279069767442,-28.4651162790698,-11.3604651162791,3.94193548387097,51.8843010752688,6.90408602150538,-1.09893992932862,-4.13427561837456,-1.3321554770318,68.1934976835017,-50.453488372093,62.7303225806452,-6.56537102473498
68.3,4.45863652945382,56.2874036994976,7.54737543919632,2.87951807228916,4.16626506024096,5.22048192771084,4.11160123511248,51.6916629907367,6.70930745478606,15.92,46.08,19.96,68.2934156681477,12.266265060241,62.5125716806352,81.96
68.4,4.46067807617284,56.3810160423784,7.55163868344613,2.39214285714286,4.18857142857143,1.57285714285714,3.69218307006885,45.2110166059133,6.28108545970028,-5.22222222222222,-14.4761904761905,-5.77777777777778,68.3933328019973,8.15357142857143,55.1842851356825,-25.4761904761905
68.5,4.46271616276104,56.4746378024574,7.55589511306186,-2.5260736196319,-6.15337423312883,-4.24846625766871,4.38726513569937,56.1659707724426,7.30584551148225,-14.5882352941176,-29,-15.5882352941176,68.4932490782803,-12.9279141104294,67.8590814196242,-59.1764705882353
68.6,4.46475079822386,56.5682689467935,7.56014474517292,-0.454935622317597,-1.47639484978541,-1.21244635193133,4.20968572900567,53.2936630602782,6.99587841318908,18.7857142857143,77.5,33.8571428571429,68.5931644901903,-3.14377682403433,64.499227202473,130.142857142857
68.7,4.46678199152412,56.6619094425305,7.56438759683252,0.952932098765432,3.01234567901235,1.46720679012346,4.29014227642276,51.0325203252033,6.88973577235772,1.64462809917355,1.9366391184573,1.68870523415978,68.6930790308871,5.43248456790124,62.2123983739837,5.26997245179063
68.8,4.46880975158251,56.7555592568912,7.5686236850188,-0.542771084337349,-1.00361445783133,-0.373493975903614,5.40646130728775,71.7242674680691,9.22464312546957,-2.60893854748603,-6.84916201117318,-3.27932960893855,68.7929926934926,-1.91987951807229,86.3553719008264,-12.7374301675978
68.9,4.47083408727742,56.8492183571856,7.57285302663431,1.95150720838794,4.88597640891219,1.64613368283093,4.4227590591227,58.0940877304514,7.52956134774317,1.18269230769231,3.13221153846154,1.41346153846154,68.8929054710974,8.48361730013106,70.0464081373172,5.72836538461538
69,4.47285500744554,56.9428867108007,7.57707563850704,-0.830786026200873,-0.558951965065502,-1.99672489082969,3.51510416666667,45.9875,6.00520833333333,-1.10810810810811,-8.78378378378378,-4.6036036036036,68.9928173567533,-3.38646288209607,55.5078125,-14.4954954954955
69.1,4.47487252088185,57.0365642852063,7.58129153739054,1.27710843373494,21.0120481927711,17.2469879518072,4.32958305757776,56.9920582395764,7.31303772336201,-1.91549295774648,-5.6056338028169,-5.67605633802817,69.0927283434787,39.5361445783133,68.6346790205162,-13.1971830985915
69.2,4.47688663633954,57.1302510479483,7.58550073996342,0.413301662707839,5.18527315914489,0.431116389548694,3.998,54.5113333333333,7.006,-3.16666666666667,-6.82291666666667,-3.92708333333333,69.1926384242513,6.02969121140143,65.5153333333333,-13.9166666666667
69.3,4.4788973625313,57.2239469666577,7.58970326283211,2.61111111111111,6.38611111111111,4.39722222222222,4.26657552973342,54.285030758715,7.10047846889952,-0.603491271820449,-1.90773067331671,-0.785536159600998,69.2925475920211,13.3944444444444,65.6520847573479,-3.29675810473815
69.4,4.48090470812831,57.3176520090429,7.5938991225286,-7.48101265822785,-26.3037974683544,-13.8417721518987,4.00510855683269,49.022349936143,6.49553001277139,5.2280701754386,16.8947368421053,10.3859649122807,69.3924558396998,-47.626582278481,59.5229885057471,32.5087719298246
69.5,4.48290868176071,57.4113661428841,7.59808833551153,2.94205298013245,3.36092715231788,-0.197019867549669,3.98403575989783,46.9725415070243,6.49233716475096,-65.2,-140.2,-104,69.4923631601563,6.10596026490066,57.448914431673,-309.4
69.6,4.48490929201879,57.5050893360489,7.60227091816813,1.29545454545455,4.55485893416928,1.15438871473354,3.89295212765957,47.092420212766,6.24135638297872,-1.73846153846154,-9.04615384615385,-2.1,69.5922695462358,7.00470219435737,57.2267287234043,-12.8846153846154
69.7,4.48690654745162,57.5988215564728,7.60644688681181,1.63996229971725,4.35721017907634,2.07869934024505,3.59294871794872,43.8064102564103,5.83782051282051,4.37606837606838,14.2222222222222,4.47863247863248,69.6921749907363,8.07587181903864,53.2371794871795,23.0769230769231
69.8,4.48890045656877,57.6925627721752,7.61061625768528,1.42672998643148,3.53052917232022,1.0685210312076,4.61519405450041,54.3649876135425,7.82658959537572,-1.82352941176471,-6.24434389140271,-2.80542986425339,69.7920794864292,6.02578018995929,66.8067712634187,-10.8733031674208
69.9,4.49089102783939,57.7863129512456,7.6147790469587,-0.498177399756987,-1.33900364520049,0.137910085054678,3.81635802469136,48.1990740740741,6.35802469135802,2.76020408163265,6.17857142857143,3.29591836734694,69.8919830260437,-1.69927095990279,58.3734567901235,12.234693877551
70,4.49287826969316,57.8800720618515,7.61893527073155,1.40173410404624,3.13680154142582,1.3766859344894,3.66269545793001,45.3685778108712,6.16679076693969,1.18733509234829,3.01055408970976,1.37203166226913,69.9918856022763,5.91522157996146,55.1980640357409,5.56992084432718
70.1,4.49486219051987,57.9738400722324,7.62308494503181,2.227959697733,4.40554156171285,1.55037783375315,2.77056778679027,33.9936268829664,4.67902665121669,3.75842696629213,9.66292134831461,3.89887640449438,70.0917872077841,8.18387909319899,41.4432213209734,17.3202247191011
70.2,4.49684279867019,58.0676169507062,7.62722808581716,-1.59473684210526,-14.7578947368421,-5.31578947368421,3.56903431763767,44.7198723064645,5.8731045490822,0.883763837638376,2.15867158671587,1.16420664206642,70.1916878351936,-21.6684210526316,54.1620111731844,4.20664206642066
70.3,4.4988201024555,58.161402665658,7.6313647089748,-0.171264367816092,-0.597701149425287,1.17471264367816,2.65619442797866,32.6496739774748,4.3117960877297,2.31055900621118,4.79503105590062,2.70807453416149,70.2915874770883,0.405747126436782,39.6176644931832,9.81366459627329
70.4,4.50079411014848,58.2551971855518,7.63549483032246,4.52534562211982,14.0829493087558,3.82488479262673,2.56991051454139,29.3618568232662,3.97259507829978,1.41176470588235,1.70882352941176,1.68823529411765,70.3914861260227,22.4331797235023,35.9043624161074,4.80882352941176
70.5,4.50276482998259,58.3490004789178,7.63961846560758,-0.838308457711443,-2.75787728026534,0.326699834162521,3.78437190900099,49.5895153313551,6.81503461918892,3.08974358974359,5.62820512820513,3.82051282051282,70.4913837745079,-3.26948590381426,60.188921859545,12.5384615384615
70.6,4.50473227015324,58.442812514366,7.64373563050899,1.35400658616905,3.34796926454446,1.87705817782656,5.19469026548673,69.4646017699115,8.76843657817109,10.0689655172414,24.7586206896552,7.31034482758621,70.5912804150282,6.57903402854007,83.4277286135693,42.1379310344828
70.7,4.50669643881697,58.5366332605681,7.64784634063585,-1.29680365296804,-6.84474885844749,-0.671232876712329,5.61265432098765,70.195987654321,9.28086419753086,-120,-347.25,-106,70.6911760400209,-8.81278538812785,85.0895061728395,-573.25
70.8,4.50865734409235,58.6304626862706,7.65195061152912,4.4247311827957,9.69534050179212,6.31541218637993,5.34042553191489,71.4762684124386,8.92635024549918,4.67857142857143,17.3571428571429,10.2678571428571,70.7910706418921,20.4354838709677,85.7430441898527,32.3035714285714
70.9,4.51061499406026,58.724300760292,7.6560484586617,1.29443447037702,5.9605026929982,2.92280071813285,2.90151515151515,33.0772727272727,4.62651515151515,-0.0245098039215686,-2.48529411764706,0.0588235294117647,70.890964213014,10.1777378815081,40.605303030303,-2.45098039215686
71,4.51256939676331,58.8181474515174,7.66013989743801,1.8520782396088,5.88997555012225,0.965770171149144,3.31578947368421,40.8172790466733,5.34359483614697,2.07407407407407,5.61481481481481,3.44444444444444,70.9908567457187,8.7078239608802,49.4766633565045,11.1333333333333
71.1,4.51452056020684,58.9120027289005,7.6642249431951,0.828986960882648,3.17552657973922,1.02106318956871,3.44101433296582,42.1212789415656,5.85997794928335,2.52356020942408,6.05235602094241,3.52356020942408,71.0907482323025,5.02557673019057,51.4222712238148,12.0994764397906
71.2,4.51646849235864,59.0058665614656,7.66830361120267,2.6494708994709,7.66137566137566,3.99206349206349,5.02262443438914,56.1297134238311,8.0105580693816,2.59227467811159,5.94420600858369,2.74248927038627,71.1906386650269,14.3029100529101,69.1628959276018,11.2789699570815
71.3,4.51841320114936,59.0997389183024,7.67237591666337,-4.37341772151899,-16.506329113924,-24.4556962025316,3.25921375921376,45.5528255528256,5.66339066339066,-1.52307692307692,-4.52307692307692,-1.73846153846154,71.2905280361151,-45.3354430379747,54.47542997543,-7.78461538461538
71.4,4.52035469447254,59.1936197685691,7.67644187471318,1.22277777777778,2.88333333333333,2.15611111111111,4.70909090909091,49.2237762237762,6.4,-2,-5.76651982378855,-2.21145374449339,71.3904163377548,6.26222222222222,60.3328671328671,-9.97797356828194
71.5,4.52229298018495,59.2875090814891,7.68050150042157,-1.13649425287356,-6.43390804597701,-1.65229885057471,17.6233766233766,215.642857142857,30.9155844155844,-247,-861.5,-410,71.4903035620956,-9.22270114942529,264.181818181818,-1518.5
71.6,4.5242280661067,59.3814068263518,7.68455480879218,-155,-1685,-499,4.76411290322581,64.9112903225806,8.46572580645161,2.29126213592233,6.67961165048544,3.15533980582524,71.5901897012507,-2339,78.1411290322581,12.126213592233
71.7,4.52615996002141,59.4753129725158,7.68860181476288,1.32072368421053,4.8859649122807,2.43859649122807,3.31636363636364,38.1539393939394,5.3830303030303,3.41538461538462,9.67692307692308,4.44615384615385,71.6900747473001,8.6452850877193,46.8533333333333,17.5384615384615
71.8,4.52808866967631,59.5692274893997,7.69264253320568,-2.30072463768116,-12,-6,3.55266418835192,36.9306071871128,5.08426270136307,2.8121546961326,8.00552486187845,3.25966850828729,71.7899586922817,-20.3007246376812,45.5675340768278,14.0773480662983
71.9,4.53001420278279,59.6631503464899,7.69667697892812,1.22005571030641,4.01532033426184,2.66713091922006,2.6718009478673,33.3507109004739,4.18957345971564,1.16236162361624,3.82656826568266,2.60516605166052,71.8898415282008,7.9025069637883,40.2120853080569,7.59409594095941
72,4.53193656701612,59.7570815133354,7.70070516667248,0.900684931506849,2.86986301369863,4.73972602739726,10.1896551724138,120.474137931034,15.7931034482759,1.33865814696486,5.3258785942492,2.49201277955272,71.989723247024,8.51027397260274,146.456896551724,9.15654952076677
72.1,4.53385577001584,59.8510209595491,7.70472711111654,1.40496183206107,3.06030534351145,1.80229007633588,2.68443960826986,28.3079434167573,3.97606093579978,1.61306532663317,6.31658291457286,2.69849246231156,72.0896038406815,6.2675572519084,34.968443960827,10.6281407035176
72.2,4.53577181938602,59.9449686548068,7.70874282687413,-0.367897727272727,-2.1875,0.522727272727273,2.43743641912513,27.0264496439471,3.63072227873856,-18.4814814814815,-58.7407407407407,-26.7777777777778,72.1894833010669,-2.03267045454546,33.0946083418108,-104
72.3,4.5376847226953,60.0389245688462,7.71275232849487,1.19374369323915,4.11200807265389,1.81432896064581,2.30493273542601,35.7399103139013,4.28550074738416,0.908898305084746,2.13135593220339,1.18432203389831,72.2893616200363,7.12008072653885,42.3303437967115,4.22457627118644
72.4,4.53959448747704,60.1328886714672,7.71675563046485,-0.0402597402597403,-0.176623376623377,0.74978354978355,2.2502994011976,28.6491017964072,4.17604790419162,0.890710382513661,3.98087431693989,1.77868852459016,72.389238789409,0.532900432900433,35.0754491017964,6.65027322404372
72.5,4.54150112122988,60.2268609325315,7.72075274720726,-7.42307692307692,-35.75,-9.23076923076923,1.53781512605042,13.1641456582633,2.36078431372549,1.2453531598513,4.44237918215613,1.26765799256506,72.4891148009686,-52.4038461538462,17.0627450980392,6.95539033457249
72.6,4.5434046314171,60.3208413219599,7.7247436930814,12.2538461538462,25.9230769230769,23.4615384615385,-36.9555555555556,-462.755555555556,-54.1333333333333,2.28915662650602,4.8433734939759,2.40160642570281,72.5889896464584,61.6384615384615,-553.844444444444,9.53413654618474
72.7,4.54530502546773,60.4148298097374,7.72872848238466,0.287298387096774,-2.70766129032258,0.651209677419355,2.12762384550798,19.0570948782536,2.86314021830395,-3.97272727272727,-11.8090909090909,-5.76363636363636,72.6888633175898,-1.76915322580645,24.0478589420655,-21.5454545454545
72.8,4.54720231077617,60.5088263659034,7.73270712935176,-0.00705467372134039,-4.70194003527337,0.724867724867725,2.88245033112583,32.7615894039735,4.70198675496689,3.15172413793103,9.47586206896552,4.35862068965517,72.7887358060313,-3.98412698412698,40.3460264900662,16.9862068965517
72.9,4.54909649470243,60.6028309605624,7.73667964815497,1.81389578163772,11.4838709677419,2.95781637717122,3.19521912350598,37.8545816733068,5.57569721115538,-12.4782608695652,-34.304347826087,-23.9130434782609,72.8886071034198,16.2555831265509,46.6254980079681,-70.695652173913
73,4.55098758457255,60.696843563874,7.74064605290546,2.49442896935933,6.6100278551532,0.896935933147632,1.66597077244259,19.0605427974948,2.75365344467641,13.0952380952381,60.5238095238095,32,72.988477201352,10.0013927576602,23.4801670146138,105.619047619048
73.1,4.55287558767826,60.790864146057,7.74460635765197,1.32597402597403,2.84675324675325,1.83636363636364,2.64107142857143,31.8517857142857,4.26071428571429,1.60833333333333,9,2.49166666666667,73.0883460913872,6.00909090909091,38.7535714285714,13.1
73.2,4.55476051127781,60.8848926773889,7.74856057638265,1.4498556998557,2.74025974025974,1.80952380952381,15.6440677966102,272.118644067797,21.1525423728814,5.30555555555556,9.09722222222222,6.91666666666667,73.1882137650494,5.99963924963925,308.915254237288,21.3194444444444
73.3,4.5566423625956,60.9789291282043,7.75250872302435,1.46857142857143,4.048,2.97485714285714,2.00694444444444,20.1354166666667,2.94791666666667,1.18438761776581,3.00134589502019,1.3835800807537,73.2880802138243,8.49142857142857,25.0902777777778,5.5693135935397
73.4,4.55852114882256,61.0729734688927,7.75645081144323,-0.677914110429448,-1.21472392638037,0.372699386503068,2.5052950075643,24.3177004538578,3.42511346444781,-3.02970297029703,-9.64356435643564,-3.72277227722772,73.3879454291584,-1.51993865030675,30.2481089258699,-16.3960396039604
73.5,4.56039687711643,61.1670256699037,7.76038685544522,1.00267993874426,3.05742725880551,1.07120980091884,1.4969450101833,29.3482688391039,3.91242362525458,0.79136690647482,4.43884892086331,2.08273381294964,73.4878094024654,5.13131699846861,34.7576374745418,7.31294964028777
73.6,4.56226955460173,61.2610857017415,7.76431686877609,23.1818181818182,29.8409090909091,0.272727272727273,2.84944532488114,24.256735340729,3.83993660855784,1.22463768115942,2.66304347826087,1.56521739130435,73.5876721251193,53.2954545454545,30.946117274168,5.45289855072464
73.7,4.56413918836986,61.3551535349614,7.7682408651214,1.79136690647482,6.97122302158273,4.66906474820144,3.39024390243902,62.8682926829268,6.56585365853658,-0.884615384615385,-2.63986013986014,-2.12587412587413,73.6875335884527,13.431654676259,72.8243902439024,-5.65034965034965
73.8,4.56600578547982,61.4492291401843,7.77215885810812,-6.94196428571429,-7.93303571428572,-7.95982142857143,4.67355371900826,48.9380165289256,4.74380165289256,1.11832061068702,5.97328244274809,3.41984732824427,73.7873937837723,-22.8348214285714,58.3553719008264,10.5114503816794
73.9,4.56786935295739,61.5433124880748,7.77607086130247,1.81090100111235,4.45050055617353,2.92436040044494,1.65815085158151,15.6678832116788,2.0985401459854,0.751141552511416,2.97945205479452,1.44977168949772,73.8872527023346,9.18576195773081,19.4245742092457,5.18036529680365
74,4.56972989779629,61.6374035493554,7.77997688821295,0.829656862745098,-0.594362745098039,0.582107843137255,-6.67415730337079,-64.7921348314607,-8.83707865168539,-0.789473684210526,-2.82296650717703,-1.24401913875598,73.9871103353646,0.817401960784314,-80.3033707865169,-4.85645933014354
74.1,4.57158742695781,61.7315022948064,7.78387695228883,0.211538461538462,-2.88221153846154,-0.00961538461538462,1.33333333333333,12.5644171779141,1.68916155419223,2.21827411167513,7.22842639593909,3.60406091370558,74.086966674053,-2.68028846153846,15.5869120654397,13.0507614213198
74.2,4.5734419473709,61.8256086952545,7.78777106692076,4.12289562289562,9.65993265993266,4.55218855218855,3.77477477477477,34.3153153153153,4.8048048048048,0.16504854368932,-3.37378640776699,-0.368932038834951,74.1868217095462,18.3350168350168,42.8948948948949,-3.57766990291262
74.3,4.5752934659327,61.9197227215836,7.79165924544149,1.80913348946136,6.44496487119438,4.27400468384075,6.35761589403973,66.3774834437086,8.52980132450331,-3.41441441441441,-11.1351351351351,-5.89189189189189,74.2866754329578,12.5281030444965,81.2649006622517,-20.4414414414414
74.4,4.57714198950835,62.0138443447277,7.79554150112558,0.137400228050171,0.132269099201824,-0.442417331812999,1.81090289608177,18.015332197615,3.24020442930153,-4.82352941176471,-39.2352941176471,-17.0882352941176,74.3865278353617,-0.172748004561003,23.0664395229983,-61.1470588235294
74.5,4.57898752493143,62.1079735356758,7.7994178471902,1.24485294117647,5.125,2.31911764705882,2.78225806451613,22.7862903225806,4.33467741935484,33.1666666666667,70.2777777777778,34.1111111111111,74.4863789077974,8.68897058823529,29.9032258064516,137.555555555556
74.6,4.58083007900395,62.2021102654643,7.80328829679512,1.21649883810999,3.86831913245546,1.56777691711851,1.63521126760563,13.1957746478873,2.68591549295775,4.6875,18.171875,7.984375,74.5862286412634,6.65259488768397,17.5169014084507,30.84375
74.7,4.58266965849644,62.2962545051829,7.80715286304275,1.44520547945205,27.4931506849315,5.9041095890411,1.33914053426249,9.61324041811847,1.61672473867596,1.81749049429658,5.39163498098859,1.47528517110266,74.6860770267221,34.8424657534246,12.5691056910569,8.68441064638783
74.8,4.58450627014838,62.3904062259718,7.811011558979,36.2291666666667,48.5833333333333,31.2083333333333,2.0655737704918,25.2819672131148,3.73114754098361,0.988826815642458,2.75418994413408,0.958100558659218,74.7859240550991,116.020833333333,31.0786885245902,4.70111731843575
74.9,4.5863399206678,62.4845653990188,7.8148643975925,2.01488095238095,20.2797619047619,4.0297619047619,8.4952380952381,81.6095238095238,12.3904761904762,-2.10791366906475,-10.0719424460432,-4.53237410071942,74.8857697172791,26.3244047619048,102.495238095238,-16.7122302158273
75,4.58817061673245,62.5787319955666,7.81871139181667,0.357142857142857,-6.77380952380952,-0.791666666666667,1.81216931216931,11.255291005291,2.85978835978836,-23.35,-70.65,-28.4,74.9856140041157,-7.20833333333333,15.9272486772487,-122.4


==> output_lognormal/allocations_lognormal_complex_by_s.csv <==
s,h_gs_1,h_gs_2,h_gs_3,h_complex_tilt_1,h_complex_tilt_2,h_complex_tilt_3,h_complex_untilted_1,h_complex_untilted_2,h_complex_untilted_3,sum_h_gs,sum_h_complex_tilt,sum_h_complex_untilted
0.5,0.0668089287169664,0.26652660505995,0.158487981479265,0.0679658385746481,0.270739126110172,0.161295035315282,0.0679658386139643,0.270739126246273,0.161295035410118,0.491823515256182,0.500000000000102,0.500000000270356
0.6,0.0819095662103719,0.323434899534298,0.194642943382836,0.0819585671547549,0.32327363008791,0.194767802757168,0.0819585671763362,0.323273630159471,0.19476780280771,0.599987409127506,0.599999999999832,0.600000000143518
0.7,0.0964427032874538,0.376912920153655,0.229447641598841,0.096075862950929,0.375364687515447,0.22855944953363,0.096075862964492,0.375364687555749,0.228559449564558,0.70280326503995,0.700000000000006,0.700000000084799
0.8,0.110684976585385,0.42838898363427,0.263548812369917,0.110317839803576,0.427024785023645,0.262657375172308,0.110317839813897,0.427024785053644,0.262657375182012,0.802622772589571,0.799999999999529,0.800000000049554
0.9,0.124902432906906,0.478963336059584,0.297580024978048,0.124685165022564,0.478262644257191,0.297052190717115,0.124685165023687,0.478262644277446,0.297052190735144,0.901445793944537,0.89999999999687,0.900000000036277
1,0.139231102205479,0.52914372733957,0.331862971270044,0.139178895212851,0.529084389188483,0.331736715600665,0.139178895220099,0.529084389183888,0.33173671562843,1.00023780081509,1.000000000002,1.00000000003242
1.1,0.15372497784478,0.579103672402366,0.366520975683239,0.153800374390349,0.579494272178824,0.366705353431693,0.153800374407871,0.579494272180783,0.366705353432903,1.09934962593039,1.10000000000087,1.10000000002156
1.2,0.168398257789971,0.628866748840814,0.401580842767486,0.168551165950221,0.629495152250192,0.401953681784149,0.16855116594692,0.629495152322098,0.401953681715019,1.19884584939827,1.19999999998456,1.19999999998404
1.3,0.183248518645262,0.67839990214992,0.437029046306372,0.183433006012413,0.679088824264016,0.437478169719829,0.183433005931244,0.679088824237072,0.437478169871937,1.29867746710155,1.29999999999626,1.30000000004025
1.4,0.198267792516031,0.727655114646274,0.47283870844716,0.198447770613512,0.728276253119957,0.473275976195129,0.198447770542249,0.728276253326797,0.473275976062494,1.39876161560947,1.3999999999286,1.39999999993154
1.5,0.213447396287034,0.776586156427495,0.508981387137783,0.213597451034,0.77705774627912,0.509344802646663,0.213597450864937,0.777057746258347,0.509344802944012,1.49901493985231,1.49999999995978,1.5000000000673
1.6,0.228779890112703,0.82515438977151,0.545431796089,0.228884134789424,0.825433083865482,0.545682781413441,0.22888413472965,0.825433083744414,0.545682781585571,1.59936607597321,1.60000000006835,1.60000000005963
1.7,0.244259597147211,0.873329652413876,0.582169198994683,0.244309991788082,0.873401619674322,0.582288388700194,0.244309992224852,0.8734016196097,0.582288388098997,1.69975844855577,1.7000000001626,1.69999999993355
1.8,0.259882698878115,0.921089617874546,0.619177404431101,0.259877266414946,0.920962356358571,0.619160377282167,0.259877267003304,0.920962356495948,0.619160376318192,1.80014972118376,1.80000000005568,1.79999999981744
1.9,0.275646931225687,0.968418248753735,0.656444208017727,0.275588269214743,0.968114008362344,0.656297721855954,0.275588268628371,0.96811400951254,0.656297721410404,1.90050938799715,1.89999999943304,1.89999999955131
2,0.291551389189527,1.0153046860737,0.693960797409288,0.291445349317207,1.01485506627757,0.693699583997316,0.291445349036345,1.01485506736447,0.693699583194345,2.00081687267252,1.99999999959209,1.99999999959516
2.1,0.307596307470062,1.06174196771286,0.731721190112015,0.307450905614304,1.06118382681508,0.731365268100114,0.307450907855423,1.06118382641853,0.731365265555674,2.10105946529494,2.1000000005295,2.09999999982963
2.2,0.323782723342479,1.1077259931449,0.769721386997579,0.323607434034006,1.10709839513138,0.769294169390631,0.323607432320105,1.10709839808351,0.769294168305566,2.20123010348496,2.19999999855602,2.19999999870918
2.3,0.340112443606734,1.15325488133812,0.80795930502176,0.339917373903935,1.15259681059607,0.807485816051856,0.339917375027375,1.15259681097674,0.807485813521553,2.30132662996662,2.30000000055186,2.29999999952567
2.4,0.356587735064009,1.19832821916738,0.846433962283901,0.356383271237314,1.19767696220022,0.845939767489775,0.356383272395221,1.19767696044681,0.845939767512191,2.40134991651529,2.40000000092731,2.40000000035422
2.5,0.37321135966678,1.24294682485962,0.885145632947014,0.373007740949595,1.24233663968448,0.884655618667675,0.373007736104695,1.24233663978382,0.884655625081902,2.50130381747342,2.49999999930175,2.50000000097042
2.6,0.389986319500551,1.28711196297698,0.924095086722623,0.389793226247454,1.28657369052128,0.923633085719364,0.389793232755906,1.2865736850942,0.923633084220051,2.60119336920015,2.6000000024881,2.60000000207016
2.7,0.406915977605513,1.33082572589146,0.963283934610583,0.406742588309782,1.33038566615277,0.962871739873816,0.406742580250477,1.33038567705982,0.962871738314717,2.70102563810756,2.69999999433637,2.69999999562502
2.8,0.424003719278104,1.37408996312734,1.00271379857607,0.423858115706246,1.37377046693901,1.002371423605,0.42385812747253,1.37377045835426,1.00237141608863,2.80080748098151,2.80000000625025,2.80000000191542
2.9,0.441253263279778,1.4169072853755,1.04238700164293,0.441142936798674,1.41672547876458,1.04213158022158,0.441142921547853,1.41672548254623,1.04213159709697,2.9005475502982,2.89999999578484,2.90000000119105
3,0.458668210698809,1.45927956455159,1.08230570434457,0.458599169077924,1.45924869227675,1.0821521407036,0.458599183437789,1.45924868909742,1.08215212680471,3.00025347959497,3.00000000205827,2.99999999933992
3.1,0.476252381696091,1.50120897145599,1.12247230453069,0.476230118529962,1.5013373751452,1.1224325065152,0.476230112240883,1.50133738013941,1.12243250546845,3.09993365768277,3.10000000019037,3.09999999784875
3.2,0.494009786243425,1.54269794295303,1.16288952227173,0.494037991500804,1.54298954926702,1.16297245427174,0.494037981165277,1.54298954716762,1.16297247462733,3.19959725146819,3.19999999503956,3.20000000296024
3.3,0.51194391449211,1.58374734009148,1.20355924965379,0.512025689342757,1.58420277317482,1.20377155178458,0.512025723809452,1.58420276310421,1.20377151409045,3.29925050423738,3.30000001430215,3.30000000100411
3.4,0.5300588652884,1.62435921985073,1.24448395642757,0.530196453776123,1.62497444078895,1.24482908056984,0.530196394750305,1.62497446831218,1.24482912861018,3.3989020415667,3.39999997513491,3.39999999167266
3.5,0.548358471637628,1.66453509188873,1.28566611686353,0.548551626220498,1.66530325461612,1.28614514666924,0.548551693496337,1.66530321733065,1.28614510234106,3.49855968038989,3.50000002750587,3.50000001316805
3.6,0.566846534506789,1.70427533146214,1.32710763793202,0.567096135398218,1.70518556336124,1.32771829177678,0.567096097438587,1.7051855854315,1.32771830908583,3.59822950390095,3.59999999053624,3.59999999195592
3.7,0.585526884851028,1.74358103025223,1.36881019359003,0.585830728089134,1.74462059770946,1.36954864324012,0.585830692978216,1.74462062081757,1.36954867675797,3.69791810869329,3.69999996903871,3.69999999055375
3.8,0.604403243018007,1.78245263608505,1.41077583522395,0.604758579335427,1.78360587160838,1.41163562094635,0.604758695316978,1.78360579822516,1.41163553480288,3.79763171432701,3.80000007189016,3.80000002834501
3.9,0.62347924776152,1.82089008729059,1.45300543107721,0.62388480204374,1.82213809641067,1.45397703451127,0.623884674999969,1.82213817069129,1.45397712988618,3.89737476612932,3.89999993296568,3.89999997557743
4,0.642758900482829,1.85889402651198,1.49550154409896,0.643207962756167,1.86021764456032,1.49657438197001,0.643207974511669,1.86021765527835,1.49657435132566,3.99715447109376,3.9999999892865,3.99999998111568
4.1,0.662245564607753,1.89646308606936,1.53826405305531,0.662733660396996,1.89784121747637,1.53942523569277,0.662733824788744,1.89784108511381,1.5394251669616,4.09697270373242,4.10000011356614,4.10000007686415
4.2,0.681943017826122,1.93359780320664,1.58129433338415,0.682466740564587,1.93500537490487,1.58252776778937,0.682466534492885,1.9350055267625,1.58252785825505,4.19683515441691,4.19999988325882,4.19999991951044
4.3,0.701854506493996,1.97029646451988,1.62459278716306,0.702403849013217,1.9717124652176,1.62588363986103,0.702403835336711,1.97171248063683,1.62588367097903,4.29674375817693,4.29999995409185,4.29999998695258
4.4,0.72198373074714,2.0065590758596,1.66816011579216,0.722551515575698,2.00795816748336,1.66949054678508,0.722551811416946,2.00795794029916,1.66949037560851,4.3967029223989,4.40000022984414,4.40000012732462
4.5,0.742334156280767,2.04238430720431,1.71199678986903,0.742917157769389,2.0437386212673,1.71334405645776,0.742916934217123,2.04373881684426,1.71334414256163,4.4967152533541,4.49999983549445,4.49999989362302
4.6,0.762908917183696,2.07777039730388,1.75610190876206,0.763494412286892,2.07905714990788,1.75744828956104,0.763494160595904,2.0790572550505,1.75744852395409,4.59678122324963,4.59999985175581,4.59999993960049
4.7,0.783711799839273,2.11271696967361,1.80047607202061,0.784287401547424,2.11391223984843,1.80180062254765,0.784287897471318,2.1139119961004,1.80180022489431,4.6969048415335,4.7000002639435,4.70000011846603
4.8,0.804745028884917,2.14722042496806,1.84511676543262,0.805309403023324,2.14829592772814,1.84639479552864,0.805309413564504,2.14829581863588,1.84639489014678,4.7970822192856,4.8000001262801,4.80000012234717
4.9,0.826012645940932,2.18128030410696,1.89002512740788,0.826555407146238,2.18221151743974,1.89123259101495,0.826554794607478,2.18221199330694,1.89123286845212,4.89731807745577,4.89999951560093,4.89999965636654
5,0.847517097865206,2.21489440087025,1.93519896400868,0.848018904113062,2.21566393953908,1.93631720161081,0.848019107362113,2.21566382485949,1.93631712309166,4.99761046274413,5.00000004526295,5.00000005531326
5.1,0.869262143835287,2.24806245595772,1.98063754198308,0.869715930964075,2.24864346684241,1.98164128912432,0.869716644401211,2.2486428832144,1.98164092726912,5.09796214177609,5.1000006869308,5.10000045488473
5.2,0.89124920601597,2.28077878144622,2.02633691218166,0.891656578016842,2.28114601486146,2.02719705929517,0.891656196574238,2.28114640944198,2.02719709465269,5.19836489964384,5.19999965217347,5.19999970066891
5.3,0.913481872843644,2.31304256213182,2.07229670982333,0.913824694684574,2.31318082615974,2.07299377498287,0.91382378914893,2.31318131603283,2.07299452423961,5.2988211447988,5.29999929582719,5.29999962942137
5.4,0.935963537485845,2.34485504496839,2.11851701635599,0.936218002746838,2.34475014816587,2.1190322836537,0.936218621388594,2.34474975978109,2.11903187342373,5.39933559881022,5.40000043456641,5.40000025459341
5.5,0.958697116477326,2.3762118929886,2.16499457126531,0.958862735023456,2.37584113375596,2.16529699723752,0.95886383567471,2.37584052810745,2.16529616984267,5.49990358073124,5.50000086601693,5.50000053362483
5.6,0.981684242075015,2.40711098911997,2.21172329268177,0.981765579933076,2.40644906293207,2.21178501377341,0.981764794857998,2.40644936039114,2.21178570231742,5.60051852387675,5.59999965663856,5.59999985756656
5.7,1.00492748709418,2.43754951476034,2.25870367992611,1.00490182405794,2.43659027379252,2.25850652378426,1.00490050504989,2.43659126420814,2.2585071973574,5.70118068178062,5.69999862163472,5.69999896661543
5.8,1.02842762818983,2.46752033144473,2.30592720538206,1.02826688123592,2.46626946395752,2.30546394104105,1.0282675739532,2.46626913815624,2.30546350158266,5.80187516501661,5.80000028623448,5.8000002136921
5.9,1.05219176873253,2.49703413702256,2.35340005716137,1.05189449870031,2.49546672720601,2.3526407992371,1.05189617011859,2.49546537068704,2.35264000387868,5.90262596291645,5.90000202514342,5.9000015446843
6,1.0762163632968,2.52607481463351,2.40110805946639,1.07580264002267,2.52417521655007,2.400022007169,1.07580237988478,2.52417551310708,2.40002185478684,6.0033992373967,5.99999986374174,5.9999997477787
6.1,1.10050549840439,2.55464681252951,2.44905150712091,1.09995998597404,2.55241434991213,2.44762318395228,1.09995786896126,2.55241585735058,2.4476244637775,6.10420381805481,6.09999751983844,6.09999819008934
6.2,1.12506441762763,2.58275081234366,2.49723018924363,1.12434085658324,2.5801974824191,2.49546115449631,1.12434032505898,2.58019755783898,2.4954619329035,6.20504541921492,6.19999949349865,6.19999981580146
6.3,1.14989037118195,2.6103803545038,2.54563248208441,1.14897898505017,2.60751011133879,2.54351337428142,1.14898135213757,2.60750872101507,2.54351165449426,6.30590320777017,6.30000247067039,6.3000017276469
6.4,1.1749894591658,2.63753568055948,2.59426276921422,1.17392075544182,2.63432930607084,2.59175183143318,1.17392238785132,2.6343284590384,2.59175048879468,6.40678790893951,6.40000189294584,6.40000133568441
6.5,1.20036121826282,2.66421547651114,2.64310825931511,1.19915103684935,2.66066160423453,2.64018570671377,1.19914905342515,2.66066252882594,2.64018731639442,6.50768495408907,6.49999834779764,6.49999889864552
6.6,1.22600474834869,2.69041166910277,2.69216405464033,1.22461481318393,2.68654114099688,2.68884030178794,1.22461205442057,2.68654288777277,2.68884209066387,6.6085804720918,6.59999625596875,6.59999703285721
6.7,1.25192633683719,2.71613257975631,2.74142685328403,1.25030378205073,2.71197738353968,2.73771843419074,1.25030442221713,2.71197738134793,2.73771775295566,6.70948576987753,6.69999959978115,6.69999955652072
6.8,1.27812842231165,2.74137705815988,2.7908976668277,1.27627876890413,2.73693542125072,2.78679083543055,1.27628203548203,2.7369331805622,2.78678900210545,6.81040314729923,6.80000502558539,6.80000421814967
6.9,1.30460561961484,2.76613157804288,2.840560484087,1.30259157255656,2.76138916482463,2.83602296239458,1.30259305352732,2.76138790312724,2.83602209609305,6.91129768174472,6.90000369977577,6.9000030527476
7,1.33136591291181,2.79041003429893,2.89042019394779,1.32920989852385,2.78536339772043,2.8854225556944,1.32920751691562,2.78536518491655,2.88542359516736,7.01219614115852,6.99999585193868,6.99999629699952
7.1,1.35840296628712,2.81419114256245,2.94045256337893,1.35605386598617,2.80890117038388,2.93503794361578,1.35605048250125,2.80890346496362,2.93504020627395,7.1130466722285,7.09999297998583,7.09999415373882
7.2,1.38572932709438,2.83750221557472,2.99067677784529,1.38310711212423,2.83200915392731,2.98488372745898,1.38310704855975,2.83200884995799,2.98488440858615,7.21390832051439,7.19999999351051,7.20000030710389
7.3,1.41333147186892,2.8603094567179,3.04105806236983,1.41045306114396,2.85465027508468,3.03490420597133,1.41045664414064,2.85464803227786,3.03490175837284,7.31469899095665,7.30000754219997,7.30000643479135
7.4,1.44122367169363,2.8826462632103,3.09161441012848,1.43817634485308,2.87678627926909,3.08504356194373,1.43817922007032,2.87678486467038,3.08504104060159,7.4154843450324,7.4000061860659,7.40000512534229
7.5,1.46939935996236,2.90448749495561,3.14232675338491,1.46625284499165,2.89842671103351,3.1353180321401,1.46625146177042,2.89842747232126,3.13531899552275,7.51621360830288,7.49999758816526,7.49999792961443
7.6,1.49786179680534,2.92584766874178,3.19318964706705,1.49457258316489,2.91962983334814,3.18578798803791,1.49456872558247,2.91963183550421,3.18579101081144,7.61689911261417,7.59999040455094,7.59999157189812
7.7,1.52661051871603,2.94671461602356,3.24419930181823,1.52307045257077,2.9404397280914,3.2364822981439,1.52306868942456,2.9404409255636,3.23648344816222,7.71752443655782,7.69999247880608,7.69999306315037
7.8,1.55565105511884,2.96711288762598,3.29535497316349,1.55180998432933,2.96082743692876,3.28736689334834,1.55181190404829,2.96082660027762,3.28736537617298,7.81811891590831,7.80000431460643,7.80000388049889
7.9,1.58497796011919,2.98701110326232,3.34663342932631,1.5809243950238,2.98071922000926,3.33837113083363,1.58092733521359,2.98071735430579,3.33836925000226,7.91862249270782,7.90001474586669,7.90001393952163
8,1.61459015421328,3.00642798869831,3.39803933791635,1.6104759820104,3.00008658316194,3.38944706463782,1.61047690084391,3.00008578525808,3.38944654188422,8.01905748082793,8.00000962981016,8.00000922798621
8.1,1.64449378958522,3.02536281390288,3.44955874364421,1.64038031791964,3.01898583979082,3.44062479195183,1.64037911699721,3.0189865952775,3.44062544958372,8.11941534713232,8.09999094966229,8.09999116185844
8.2,1.67469101368781,3.0438188713177,3.50120047840888,1.67048153699236,3.03749973017692,3.49199807833035,1.67048025991976,3.0375006080608,3.49199886955214,8.21971036341439,8.19997934549963,8.1999797375327
8.3,1.70516437107889,3.06178194955824,3.55292060517147,1.70071440416672,3.05565351061924,3.54362212110089,1.70071419443774,3.05565363111469,3.54362231688878,8.3198669258086,8.29999003588686,8.29999014244121
8.4,1.73595533149805,3.07930155348226,3.60477827962132,1.7311889287121,3.07339365969639,3.59543025389245,1.73118868350817,3.07339384005683,3.5954303691528,8.42003516460163,8.40001284230094,8.4000128927178
8.5,1.76699845808612,3.09629153384223,3.65665586327562,1.76209774323685,3.09063918174145,3.64728700979315,1.76209613605128,3.09064012620056,3.64728821386717,8.51994585520398,8.50002393477144,8.500024476119
8.6,1.79836891832255,3.11286099999438,3.70869408226214,1.79352740298162,3.10735503205703,3.69913015236748,1.79352582275741,3.10735573449165,3.69913170093117,8.61992400057907,8.60001258740613,8.60001325818023
8.7,1.8299827008108,3.12889214485755,3.7606947888635,1.82536255463273,3.12359138640801,3.75103562235189,1.8253645578653,3.12359016726223,3.75103434267321,8.71956963453186,8.69998956339264,8.69998906780074
8.8,1.86195260927266,3.14454168393571,3.81290541564542,1.85738368377616,3.1394540513335,3.80313598501621,1.85739021111303,3.13945074582198,3.80313067102352,8.81939970885379,8.79997372012586,8.79997162795854
8.9,1.89415636381109,3.15965487235126,3.86506553908271,1.88946816206893,3.15501678490156,3.85549254183782,1.88947400297312,3.15501370448548,3.85548776763126,8.91887677524506,8.89997748880832,8.89997547508987
9,1.92667954525758,3.1743458373994,3.91733416219012,1.92170922165014,3.17024622535845,3.90804539995089,1.9217065858608,3.17024701989545,3.90804772658974,9.0183595448471,9.00000084695948,9.00000133234598
9.1,1.95948115530508,3.18855102312815,3.96961227118968,1.95434887584023,3.18501981922954,3.96066066223469,1.95433603539639,3.18502630574804,3.96067058553173,9.11764444962292,9.10002935730446,9.10003292667616
9.2,1.99258345024695,3.20233469377085,4.02195818561209,1.98758257921417,3.19923552682779,4.01322095542009,1.98756840413968,3.19924422071407,4.0132308608684,9.21687632962989,9.20003906146205,9.20004348572214
9.3,2.02597522079613,3.21565025672919,4.07433106389258,2.02139322486208,3.21291294737165,4.06570880940887,2.02139140769577,3.21291558548722,4.06570961617925,9.3159565414179,9.30001498164259,9.30001660936224
9.4,2.05964668165156,3.22850904028849,4.12670910332978,2.05554671117238,3.22618594180522,4.11823829642547,2.05556371414214,3.22617646207659,4.11822702803002,9.41486482526983,9.39997094940307,9.39996720424874
9.5,2.09361314315904,3.24091951715514,4.17910106174143,2.08976136705398,3.23919331022618,4.17098987618976,2.08978850747597,3.23917602252876,4.17097176507345,9.51363372205561,9.49994455346993,9.49993629507818
9.6,2.12785505531165,3.25289781776603,4.23149940445172,2.12393172996203,3.25196876933468,4.22406306339377,2.12394869363433,3.25195790172239,4.22404946685606,9.6122522775294,9.59996356269048,9.59995606221278
9.7,2.16240279495059,3.26445426190138,4.28390884126381,2.15823450802332,3.26441999772593,4.27736197519441,2.1582231519163,3.26442802268714,4.27736585810361,9.71076589811578,9.70001648094367,9.70001703270705
9.8,2.1972521188414,3.27559978901121,4.33634920173094,2.19302011111092,3.27640072130664,4.33063963183813,2.19298009615562,3.27642561419135,4.33066660214522,9.80920110958355,9.80006046425569,9.80007231249219
9.9,2.23236765422019,3.28629318989502,4.38873105027495,2.228555692824,3.28781385923751,4.38369015675909,2.2285104683952,3.28783834656058,4.38372790022648,9.90739189439016,9.9000597088206,9.90007671518226
10,2.26778899683454,3.29660125004538,4.44114060301219,2.26481155237225,3.29867958338524,4.43652400962844,2.26479676847759,3.29868401121871,4.43654304016908,10.0055308498921,10.0000151453859,10.0000238198654
10.1,2.30342768659989,3.30639303450143,4.49338891813837,2.30146066227205,3.30913277001512,4.48936584682218,2.30149848088294,3.30911025942835,4.4893404442526,10.1032096392397,10.0999592791093,10.0999491845639
10.2,2.33939440044251,3.31582645350204,4.54569383206374,2.33810023627248,3.31934857534163,4.54247936800882,2.33817670312452,3.31931043514678,4.54241535301782,10.2009146860083,10.1999281796229,10.1999024912891
10.3,2.37573566937837,3.32498790351204,4.59809951058823,2.37453576590658,3.32943073130919,4.59597292645645,2.37460180094531,3.32939993202915,4.59591343808285,10.2988230834786,10.2999394236722,10.2999151710573
10.4,2.41229518803202,3.33364840484316,4.65034629283813,2.41092597547563,3.33933008814242,4.64973187591856,2.41092773008173,3.33932859577459,4.64972779941857,10.3962898857133,10.3999879395366,10.3999841252749
10.5,2.44910791928165,3.34188351075839,4.7025027933212,2.44769247166916,3.34885963377187,4.70349886467362,2.44761247816904,3.34889576158871,4.70356577154875,10.4934942233612,10.5000509701146,10.5000740113065
10.6,2.4862667086899,3.3498312441795,4.75469696753314,2.48525794258245,3.35781380383043,4.75702281813007,2.485135629188,3.35787396640621,4.75712320331775,10.5907949204025,10.600094564543,10.600132798912
10.7,2.52371001311507,3.35735235843484,4.80683734508313,2.52377934984425,3.3661167857952,4.81019035372123,2.52369189725739,3.36616709973469,4.81025825766562,10.687899716633,10.7000864893607,10.7001172546577
10.8,2.56133947235068,3.36442681092345,4.85874063411638,2.56303636072067,3.37388986255896,4.86309221802243,2.56305012117004,3.3738922727417,4.86307910967119,10.7845069173905,10.8000184413021,10.8000215035829
10.9,2.5993829043339,3.37124630061549,4.91080879388182,2.60254093065852,3.38138251920473,4.91599923038381,2.60266579152709,3.38132102603448,4.91590458570247,10.8814379988312,10.8999226802471,10.899891403264
11,2.63765232611248,3.37768573708741,4.96266407473846,2.64181061539162,3.38881466790459,4.96923552316553,2.6419874828841,3.38871449078674,4.96910460161987,10.9780021379384,10.9998608064617,10.9998065752907
11.1,2.6761743057675,3.38375142117164,5.01440318694845,2.68065728172248,3.39624063847273,5.02298494190202,2.68078655336475,3.39616133810179,5.02288428477625,11.0743289138876,11.0998828620972,11.0998321762428
11.2,2.71508371926337,3.38952755473818,5.06623762331076,2.71932651448735,3.40352158699299,5.07713790156409,2.71932145875972,3.40352180946859,5.07712693705618,11.1708488973123,11.1999860030444,11.1999702052845
11.3,2.7541907302052,3.39495118498462,5.11784901101814,2.75839392957562,3.41041225666399,5.13130328657152,2.75823137176281,3.41050771062419,5.13140914987547,11.266990926208,11.3001094728111,11.3001482322625
11.4,2.79362712591989,3.40000857040631,5.16942454807353,2.7984569808335,3.41669911667472,5.18501834791335,2.79819982103179,3.41684508398517,5.18521454386363,11.3630602443997,11.4001744454216,11.4002594488806
11.5,2.83336101978469,3.40479522895397,5.22095361337759,2.83978733543856,3.42231181507386,5.2380394783792,2.83956457514278,3.42242580951883,5.23823905803081,11.4591098621163,11.5001386288916,11.5002294426924
11.6,2.87336256684462,3.40926304471784,5.27232252180235,2.88214792200165,3.42735974320358,5.2905154751841,2.882095234377,3.42737047506033,5.29059843157249,11.5549481333648,11.6000231403893,11.6000641410098
11.7,2.91369332939706,3.41346486681686,5.32369283719396,2.92489273606174,3.43208611572785,5.34291522306041,2.92507714312536,3.4319762340483,5.34279408937348,11.6508510334079,11.69989407485,11.6998474665471
11.8,2.95422708425044,3.41728037084142,5.37478584449812,2.96730281198452,3.43676126697441,5.39575424076572,2.96767006058361,3.4365778377604,5.39544538032309,11.74629329959,11.7998183197247,11.7996932786671
11.9,2.99509770738542,3.42080985495732,5.42588944687666,3.00897300935348,3.44155552956986,5.44929992373576,3.00935357849112,3.44138569660673,5.44894512964456,11.8417970092194,11.8998284626591,11.8996844047424
12,3.03616856218461,3.42404872891442,5.47671072148885,3.05003802485158,3.44644487113959,5.50343286828599,3.05022149559559,3.44637412225197,5.5032375241238,11.9369280125879,11.9999157642772,11.9998331419714
12.1,3.07774163898488,3.4271412599428,5.5278074946432,3.09112075020741,3.45120097409418,5.55772211175045,3.09096820767008,3.45127527343094,5.55783484223556,12.0326903935709,12.100043836052,12.1000783233366
12.2,3.11943979549636,3.42983924512467,5.57846272429052,3.13303586712452,3.45548742116,5.61164158168968,3.13257004587455,3.45569217580708,5.61205095467186,12.1277417649116,12.2001648699742,12.2003131763535
12.3,3.16153360469926,3.4323808476229,5.62925089040097,3.17640029803196,3.45902798065484,5.66480214271342,3.17581673252692,3.45928818407197,5.66532381907831,12.2231653427231,12.3002304214002,12.3004287356772
12.4,3.2037900123563,3.43451681639219,5.6796634295526,3.22133614981388,3.46176218279708,5.71710465654693,3.2209193765273,3.46196471805433,5.71747397181078,12.3179702583011,12.4002029891579,12.4003580663924
12.5,3.24653139131075,3.43662841833009,5.73035564856986,3.26739813165217,3.46389742567353,5.76877903902264,3.26738203426789,3.46393366248491,5.76879284951954,12.4135154582107,12.5000745963483,12.5001085462723
12.6,3.28922873955086,3.43815503535379,5.78029632935066,3.31375231843924,3.46581997325301,5.82031192582767,3.31419751007838,3.46563804450701,5.81993389441574,12.5076801042553,12.5998842175199,12.5997694490011
12.7,3.33251689238098,3.43978370072981,5.8306199410828,3.3595275274805,3.46790887559925,5.87227844202948,3.36027955765903,3.46755305123596,5.87165292639482,12.6029205341936,12.6997148451092,12.6994855352898
12.8,3.37603310688619,3.44104765866612,5.88067679440438,3.40419480213383,3.47035247207802,5.92511183038363,3.40494294114627,3.46996327604523,5.92449293564327,12.6977575599567,12.7996591045955,12.7993991528348
12.9,3.41977391058216,3.44208090843397,5.93052647407328,3.44782072973434,3.47306167629691,5.97888402713358,3.44822765696856,3.47282433571179,5.97852934991501,12.7923812930894,12.8997664331648,12.8995813425954
13,3.4639104844384,3.44292002961659,5.98044571688432,3.49108379355175,3.47571671993946,6.03320431296767,3.49092855685306,3.47577395403462,6.03328296429207,12.8872762309393,13.0000048264589,12.9999854751797
13.1,3.50840866858443,3.44371272349742,6.03031116213501,3.53502868388981,3.47791440062294,6.08732390507529,3.53430604384767,3.47828579182045,6.08786084322752,12.9824325542169,13.100266989588,13.1004526788956
13.2,3.55294869984393,3.44396500162547,6.07967764190508,3.58064054972645,3.4793405774881,6.14044229782232,3.57958026600623,3.47989530920976,6.14129936083846,13.0765913433745,13.2004234250369,13.2007749360544
13.3,3.59806277545015,3.4444084544796,6.12930028066649,3.62841029313098,3.47989371956523,6.19208849603328,3.627407936723,3.48039861396664,6.19298347654204,13.1717715105962,13.3003925087295,13.3007900272317
13.4,3.64326320438722,3.44436590940801,6.17844713292499,3.67808479233843,3.47971883657691,6.24238097414905,3.67756373114147,3.47994196889043,6.24295595638489,13.2660762467202,13.4001846030644,13.4004616564168
13.5,3.6886563256312,3.44411784657288,6.22736835283889,3.72872691187256,3.4791520215049,6.29201516148734,3.72897458241064,3.47897019336553,6.29195856989872,13.360142525043,13.4998940948648,13.4999033456749
13.6,3.73486966980673,3.4441873127925,6.27698952535188,3.77907401012712,3.47860374377861,6.34196959306986,3.78010902323759,3.47806050440167,6.34116406645396,13.4560465079511,13.5996473469756,13.5993335940932
13.7,3.78097104115491,3.44359776735464,6.32573810361621,3.82804732844489,3.47841951236481,6.39307389726628,3.82957186523708,3.4777086611797,6.39170416685646,13.5503069121258,13.699540738076,13.6989846932732
13.8,3.82772949801082,3.44308350830447,6.37500222288168,3.87519712279887,3.47875709959129,6.44564964163112,3.87666783545435,3.47814475001477,6.44419541123243,13.645815229197,13.7996038640213,13.7990079967016
13.9,3.87443269273265,3.44226824117459,6.42347487670813,3.92089973731937,3.47951698071778,6.49938470101609,3.9217106564448,3.47924049042349,6.49846419341975,13.7401758106154,13.8998014190532,13.899415340288
14,3.92182718198552,3.44157035142145,6.47252477041323,3.96623136391842,3.48035511493562,6.55347509109466,3.96595344028182,3.48053936077796,6.55358321515897,13.8359223038202,14.0000615699487,14.0000760162188
14.1,3.96920805400013,3.44055684246937,6.5208476590631,4.0125746413627,3.4807876325586,6.60694476571256,4.0111588140031,3.48140388387118,6.60820185307584,13.9306125555326,14.1003070396339,14.1007645509501
14.2,4.01675492139571,3.43918131273405,6.56890288133442,4.06111321836844,3.48036368595879,6.6589957951121,4.05896179710233,3.48123700466933,6.66103934653576,14.0248391154642,14.2004726994393,14.2012381483074
14.3,4.06519508633635,3.43813849033992,6.61773142748968,4.11240232930156,3.47884698539526,6.70926122109415,4.11025873451048,3.47970469236877,6.71135339552114,14.121065004166,14.300510535791,14.3013168224004
14.4,4.11358713939275,3.43672632250485,6.66583526973061,4.16616517404078,3.47632975902742,6.75789911142213,4.16485035057127,3.47687788106026,6.75921466918511,14.2161487316282,14.4003940444903,14.4009429008166
14.5,4.16247581079074,3.43518325030893,6.71398761625334,4.22137609320027,3.47322214342104,6.80553238811558,4.22147291787286,3.47323405457586,6.80549726253946,14.311646677353,14.5001306247369,14.5002042349882
14.6,4.21130538210922,3.433411080288,6.76156918852552,4.27659022069503,3.47011205617119,6.85307436103759,4.27820514611674,3.46950947211644,6.85160055630861,14.4062856509227,14.5997766379038,14.5993151745418
14.7,4.2608006918366,3.43179753492079,6.809491820941,4.33040445245698,3.46754944838073,6.9014847466043,4.33310298430821,3.46645123841953,6.89900460891805,14.5020900476984,14.699438647442,14.6985588316458
14.8,4.31016578007768,3.42959161515853,6.85666589017918,4.3819066808717,3.46584253254607,6.95149778717685,4.38484527823944,3.46455742365566,6.94880078886323,14.5964232854154,14.7992470005946,14.7982034907583
14.9,4.36108169425293,3.42826224052952,6.90553177231347,4.43098457048858,3.46494602947987,7.00337370801603,4.43318536385233,3.46389691997542,7.00133191104196,14.6948757070959,14.8993043079845,14.8984141948697
15,4.41085275550823,3.42586224156948,6.95212130615749,4.47840487768027,3.46448027525194,7.05674566436739,4.4790742154194,3.46407122924585,7.05604042670222,14.7888363032352,14.9996308172996,14.9991858713675
15.1,4.46194305973077,3.4238697821446,7.00001352366792,4.52562873877757,3.46386723208695,7.1106414975808,4.52441648762108,3.46433216788026,7.11157515478677,14.8858263655433,15.1001374684453,15.1003238102881
15.2,4.51305511984428,3.42172090456474,7.04733961122443,4.57439586361775,3.4625276171339,7.16372434717577,4.57151999789512,3.46381856702027,7.16614828883657,14.9821156356335,15.2006478279274,15.201486853752
15.3,4.56477521373915,3.4197751838744,7.09510172643835,4.62618475540463,3.46006697961112,7.2147138106023,4.62238914586394,3.46183547467201,7.21806368801719,15.0796521240519,15.300965545618,15.3022883085531
15.4,4.61651867378381,3.41732859477096,7.14203490020168,4.68171358739855,3.45639075475503,7.26285365008171,4.67807329536888,3.45808356474993,7.266268646087,15.1758821687565,15.4009579922353,15.4024255062058
15.5,4.6688525583322,3.41490314176927,7.18936277702514,4.74065455690763,3.45172058279228,7.30824023092419,4.73828250171587,3.45276231772866,7.31074698216216,15.2731184771266,15.5006153706241,15.5017918016067
15.6,4.72095963841541,3.41230045139925,7.23569110685374,4.80167567272065,3.44652023051495,7.35185996099822,4.80140846004913,3.4465149379606,7.35260361257778,15.3689511966684,15.6000558642338,15.6005270105875
15.7,4.77420896139841,3.40987065575552,7.28319351381822,4.86281375165466,3.44136393886932,7.39529742217469,4.86495692055059,3.44023800475928,7.39378938052891,15.4672731309722,15.6994751126987,15.6989843058388
15.8,4.82775301054828,3.40748099332974,7.33048670860337,4.92206513977762,3.43678692023844,7.44021405127709,4.9262621644078,3.43482109073713,7.43654105579881,15.5657207124814,15.7990661112931,15.7976243109437
15.9,4.88126776172953,3.40480289725567,7.37719734993904,4.97800452877251,3.43315175181693,7.48779161788759,4.98326837363703,3.43089556118434,7.4827092295498,15.6632680089242,15.898947898477,15.8968731643712
16,4.9352776324121,3.40235171994721,7.42379976612061,5.03023483195761,3.43055484706878,7.53834327336031,5.0351516954292,3.42865931839853,7.53318081927322,15.7614291184799,15.9991329523867,15.996991833101
16.1,4.98962030750518,3.39957868101894,7.47018117750622,5.07952987209126,3.42879004618683,7.59122102155202,5.08260930718977,3.4278173008712,7.58756968584155,15.8593801660303,16.0995409398301,16.0979962939025
16.2,5.04537227330544,3.39721187772428,7.51814351185995,5.12763062539187,3.42738094535508,7.64503216011908,5.12773176088067,3.42764835293624,7.64426909065988,15.9607276628897,16.200043730866,16.1996492044768
16.3,5.09929753858919,3.39364719235237,7.56282101975363,5.17676023773834,3.42568473591322,7.69807009475325,5.17348034388266,3.42718290387902,7.70085952353317,16.0557657506952,16.3005150684048,16.3015227712949
16.4,5.15537970774328,3.39112636312296,7.61027724863368,5.2290026217236,3.42305394129132,7.74880564505601,5.22289529511977,3.42545224816633,7.75476571281068,16.1567833194999,16.4008622080709,16.4031132560968
16.5,5.2116804186253,3.38848594675135,7.65695656095281,5.28572434841493,3.4190205353473,7.79628705870711,5.27824448355591,3.42175031576613,7.80398065949599,16.2571229263295,16.5010319424693,16.503975458818
16.6,5.26783053808007,3.38530858146474,7.70292967358766,5.34720163668677,3.41344904066875,7.84034924720987,5.34035645023484,3.41583844250636,7.84764601349166,16.3560687931325,16.6009999245654,16.6038409062329
16.7,5.32373704580755,3.38234283095256,7.74802854378326,5.4125486757837,3.40660403865789,7.88160766689227,5.40834122911315,3.40803212728128,7.88631608776314,16.4541084205434,16.7007603813339,16.7026894441576
16.8,5.38214880446868,3.3799751850012,7.79624471030582,5.4799513100397,3.3990999712449,7.92127761101798,5.47978713073477,3.39913912339249,7.92183123496717,16.5583686997757,16.8003288923026,16.8007574890944
16.9,5.43949968762394,3.37695566647522,7.84216917650773,5.54712448449295,3.39174097606126,7.96089216049964,5.55137216735834,3.39026254125927,7.95684945536426,16.6586245306069,16.8997576210539,16.8984841639819
17,5.49709896019511,3.37384398636044,7.88771452582648,5.61186324326163,3.38529817309934,8.00198803783675,5.61970705756003,3.38252293926318,7.99418126320557,16.758657472382,16.9991494541977,16.9964112600288
17.1,5.55534879844166,3.37062810734155,7.93393562943183,5.67255548323513,3.38029324205415,8.04580483608746,5.68217888279087,3.37677416836606,8.03610796907212,16.859912535215,17.0986535613767,17.0950610202291
17.2,5.61440682205895,3.36792795179687,7.98027722013218,5.72855552040769,3.3768528368774,8.09302428416402,5.73759327732523,3.373384141697,8.08383933559879,16.962611993988,17.1984326414491,17.194816754621
17.3,5.67174396070761,3.36415848326671,8.02360653909268,5.78035623470854,3.3746736361992,8.14357760560524,5.78648477605673,3.37213096520614,8.13721205418944,17.059508983067,17.298607476513,17.2958277954523
17.4,5.73385427256428,3.3621558208442,8.07289511123082,5.82952942512968,3.37310409280949,8.19656584666297,5.83104282759811,3.37223750984044,8.19467713349789,17.1689052046393,17.3991993646021,17.3979574709364
17.5,5.7932480247862,3.35885192951627,8.11799659857126,5.87843232011117,3.37131673789657,8.25034859588122,5.87466810792485,3.37253950862835,8.25358156942794,17.2700965528737,17.500097653889,17.5007891859811
17.6,5.85304235016625,3.35553098249968,8.16288222615201,5.92971525600942,3.3685215351299,8.30283665011314,5.92123543835997,3.37175443432942,8.31070825427528,17.3714555588179,17.6010734412525,17.6036981269647
17.7,5.91366871034634,3.35229185931062,8.20850030872321,5.98571562118473,3.36416151196961,8.35196544286528,5.97420459774313,3.36879241144467,8.36298683392214,17.4744608783802,17.7018425760196,17.7059838431099
17.8,5.97491872230721,3.34942113900998,8.25453851049074,6.04787199426894,3.35803978009151,8.39624692082201,6.0357763036482,3.36303219709087,8.40822961180606,17.5788783718079,17.8021586951825,17.8070381125451
17.9,6.03642270097862,3.34587349409292,8.29971856712367,6.11631289399469,3.35035027978266,8.43523787861131,6.10630920287876,3.35448688410679,8.44571055486464,17.6820147621952,17.9019010523887,17.9065066418502
18,6.09911807258671,3.34318107980681,8.34599575932625,6.18974568591207,3.34161475825117,8.46976092489899,6.18416385212303,3.34381127829453,8.47642158332616,17.7882949117198,18.0011213690622,18.0043967137437
18.1,6.1622154007242,3.34003437496318,8.39230468809182,6.26569504916366,3.33255367162503,8.50178133308457,6.26602548162213,3.33214997185866,8.50292034680982,17.8945544637792,18.1000300538733,18.1010958002906
18.2,6.22601484502671,3.33759801700106,8.43894673780195,6.34104326684591,3.32393000159324,8.53395393583626,6.34762158564805,3.32087220079972,8.52879983495582,18.0025595998297,18.1989272042754,18.1972936214036
18.3,6.28833832204101,3.33392520105451,8.48280903639934,6.41274168713266,3.31640145308004,8.56896256779938,6.42464973074712,3.31126671543681,8.55791223644122,18.1050725594949,18.2981057080121,18.2938286826251
18.4,6.3517434300996,3.33072734685928,8.52797774664839,6.47851984000889,3.310404379973,8.6088386442882,6.49369983461718,3.30426938040515,8.59353095753179,18.2104485236073,18.3977628642701,18.3915001725541
18.5,6.41839699142384,3.32839670223561,8.57635942569036,6.53742368623899,3.30608037155595,8.65444659471819,6.55298499640497,3.30027534750594,8.63762926373896,18.3231531193498,18.4979506525131,18.4908896076499
18.6,6.48225827947267,3.32493657481577,8.62059496872902,6.5900597701038,3.30324902509811,8.70526882076524,6.60275384460528,3.29906164783598,8.69041370891134,18.4277898230175,18.5985776159672,18.5922292013526
18.7,6.54885563704644,3.32260470428307,8.66781813773851,6.63849201633653,3.30142838068676,8.75953501237882,6.64531701670183,3.29982517236765,8.75019999629131,18.539278479068,18.6994554094021,18.6953421853608
18.8,6.61485474485379,3.31903979169616,8.71334032429997,6.68581522738611,3.29990434131536,8.81464842001792,6.68467217513467,3.30132688697864,8.81366632857438,18.6472348608499,18.8003679887194,18.7996653906877
18.9,6.681400233331,3.3157733172022,8.75897994625222,6.73549894808415,3.29784749620619,8.86778947964304,6.7257685190824,3.30212193629773,8.87646292929631,18.7561534967854,18.9011359239334,18.9043533846764
19,6.74734142493424,3.31287801262677,8.80384370708408,6.79064559246789,3.29446710709387,8.91654094013084,6.77352003098099,3.30084108633938,8.93408401262992,18.8640631446451,19.0016536396926,19.0084451299503
19.1,6.81457474698177,3.3098697744462,8.84913622789115,6.85332790478523,3.2891785018957,8.95938461694438,6.83175504259148,3.29647361035476,8.98283526315765,18.9735807493191,19.1018910236253,19.1110639161039
19.2,6.88036836367501,3.30588017708491,8.89235893735771,6.92415503656094,3.2817472800711,8.99596471272521,6.90234030086222,3.28859073338101,9.02067389516658,19.0786074781176,19.2018670293572,19.2116049294098
19.3,6.9488821107691,3.30286936957705,8.93811351513001,7.00216178910801,3.2723697182414,9.02708297143165,6.98470810172321,3.27745388262869,9.04770555488179,19.1898649954762,19.3016144787811,19.3098675392337
19.4,7.01974168596421,3.30035451148628,8.98629608778642,7.08503267743325,3.26165956359462,9.05446462001245,7.07592069140774,3.26397669510378,9.06620259120535,19.3063922852369,19.4011568610403,19.4060999777169
19.5,7.09089762032878,3.29860953405884,9.03392728111308,7.16958713480043,3.25053587925388,9.08038597072605,7.17125669952326,3.24954829763011,9.0801441208244,19.4234344355007,19.5005089847804,19.5009491179778
19.6,7.15925175498894,3.29469565316591,9.07788744136336,7.25239602743531,3.24003559464361,9.1072674809942,7.26516000406223,3.23576197813325,9.09441088364791,19.5318348495182,19.5996991030731,19.5953328658434
19.7,7.22942770183935,3.29102155966731,9.12318680427329,7.33039197988192,3.23109577126566,9.13731063718907,7.35231434688938,3.2241130728365,9.113842950129,19.64363606578,19.6987983883367,19.6902703698549
19.8,7.29823172255265,3.28832046934439,9.16557971006087,7.40137026884778,3.22435667570314,9.17221237709439,7.42861497539258,3.21572701853448,9.14236258168404,19.7521319019579,19.7979393216453,19.7867045756111
19.9,7.37147975667307,3.28523505082075,9.21408246236986,7.46432628821863,3.22002813151958,9.21295353303028,7.49187934324585,3.21116142785945,9.18230613487563,19.8707972698637,19.8973079527685,19.8853469059809
20,7.44279984422364,3.28184786580126,9.2588381182254,7.51961308161664,3.21784454691253,9.2596468119073,7.54221966836197,3.2103051186753,9.23403550342989,19.9834858282503,19.9971044404365,19.9865602904672
20.1,7.516484326063,3.27969295681071,9.30626675541598,7.5689180233587,3.21711501161977,9.31144673128101,7.58205836600305,3.21238198588801,9.29584876310879,20.1024440382897,20.0974797662595,20.0902891149999
20.2,7.58968010507791,3.27633807184235,9.35209687699808,7.6150586107153,3.21685736334589,9.3665535889877,7.61579591189402,3.21605934373978,9.36418874940871,20.2181150539183,20.1984695630489,20.1960440050425
20.3,7.66390189716766,3.27375997888731,9.39865284544639,7.66159950097207,3.21598994955553,9.42236247790429,7.64915675642364,3.21965323278489,9.43413941104756,20.3363147215014,20.2999519284319,20.3029494002561
20.4,7.7354018031708,3.26971660059422,9.4417051632773,7.71231135124533,3.21354278439006,9.47579654884051,7.68826949201255,3.22141095757843,9.50017935841793,20.4468235670423,20.4016506844759,20.4098598080089
20.5,7.8142518636939,3.26824511308444,9.49188548060063,7.77053074161528,3.20884377829767,9.52381587796983,7.73859532211964,3.21983134922627,9.55711368259552,20.574382457379,20.5031903978828,20.5155403539414
20.6,7.88890572274452,3.26556801380155,9.53688434944365,7.83852648780459,3.20163975061072,9.56402445212522,7.80388959922605,3.21396224949452,9.60103682521862,20.6913580859897,20.6041906905405,20.6188886739392
20.7,7.96250094237268,3.261791677183,9.5803466948122,7.91700652074513,3.19212773198838,9.5952383147303,7.88542429979617,3.20360512251547,9.63012573923216,20.8046393143679,20.7043725674638,20.7191551615438
20.8,8.03791312853061,3.25826896525264,9.62517675620461,8.00489008061447,3.18089583878387,9.61785844909538,7.98167137263394,3.18937075875319,9.64506586221923,20.9213588499879,20.8036443684937,20.8161079936064
20.9,8.11374961760946,3.2552110526925,9.66983389322949,8.09941672132957,3.16879615627355,9.63392695488234,8.08853804589239,3.17256829349527,9.64899303424053,21.0387945635314,20.9021398324855,20.9100993736282
21,8.19343173376446,3.2525954588007,9.71833073482509,8.19658170273905,3.15678574428666,9.64682505062996,8.20009339199838,3.15495754256998,9.6469650708549,21.1643579273903,21.0001924976557,21.0020160054233
21.1,8.26782366741134,3.2486890083659,9.76023473411838,8.29180909438708,3.14577193909355,9.66066756382903,8.30960015945675,3.13842957073804,9.64509827537892,21.2767474098956,21.0982485973097,21.0931280055737
21.2,8.34603407078075,3.24612214320301,9.80592859868482,8.38073067894245,3.13648715443613,9.67952633197795,8.4106194431944,3.12468878100387,9.64956553103023,21.3980848126686,21.1967441653565,21.1848737552285
21.3,8.42681880537444,3.24279822892905,9.853912461426,8.45993602503447,3.12940367279792,9.70665071774136,8.49799266295486,3.11499391868888,9.66564259685602,21.5235294957295,21.2959904155738,21.2786291784998
21.4,8.50573302813221,3.23988727707509,9.8980317370845,8.5275756663773,3.12468776081729,9.7438439548457,8.56857959156552,3.10998668945487,9.69692780417353,21.6436520422918,21.3961073820403,21.3754940851939
21.5,8.58519770675074,3.23672833712387,9.94245620919595,8.58371831475192,3.1221879665863,9.79111216073848,8.6217067438035,3.10961422354363,9.74480462456811,21.7643822530706,21.4970184420767,21.4761255919152
21.6,8.67053159552933,3.23454431307364,9.99412305002083,8.63039218987637,3.12145312353119,9.84664566673696,8.65931297206053,3.11313877775685,9.80817581134234,21.8991989586238,21.5984909801445,21.5806275611597
21.7,8.75105809024564,3.23191670515551,10.0390156324406,8.67129198025468,3.12177813035682,9.90713231892899,8.68578759428441,3.11922794670364,9.88349588865621,22.0219904278417,21.7002024295405,21.6885114296443
21.8,8.82241263635494,3.22605900668299,10.0728936457117,8.71119653918699,3.12227767204177,9.9683456119155,8.7074849116464,3.12611994516821,9.96512843497569,22.1213652887496,21.8018198231443,21.7987332917903
21.9,8.91523115572637,3.2255527072549,10.1307744257141,8.75519460135163,3.12198823209052,10.0258994675916,8.73191308471106,3.13185787472157,10.0460464895823,22.2715582886954,21.9030823010337,21.909817449015
22,8.99350903572122,3.22122484297105,10.1714562125597,8.80784724335704,3.1199953341173,10.0760219593952,8.76664275159045,3.13457536157164,10.1188437536606,22.386190091252,22.0038645368696,22.0200618668227
22.1,9.07921998324195,3.21938115214733,10.218931852225,8.87242923982781,3.11557494466132,10.1161881350427,8.81806897578623,3.13279758612133,10.1769391997263,22.5175329876143,22.1041923195318,22.1278057616338
22.2,9.16597486218928,3.21610069322429,10.2679153932708,8.95038218998085,3.10832730227101,10.1454850713579,8.89025136685051,3.12570267559113,10.2157605011336,22.6499909486844,22.2041945636098,22.2317145435753
22.3,9.24202354728556,3.2113913718146,10.3039324709933,9.04108100010931,3.09827321412464,10.1646563213714,8.98410151491098,3.11328327973127,10.2336386660473,22.7573473900935,22.3040105356053,22.3310234606896
22.4,9.32551959816544,3.20729159674069,10.3483892906232,9.14197301315385,3.08588324946742,10.1758560894271,9.0971354720658,3.09636363058603,10.2321802613611,22.8812004855293,22.4037123520484,22.425679364013
22.5,9.41777010912338,3.20614343594545,10.400561372383,9.24908276094358,3.07202332163291,10.18220214007,9.22386831448736,3.07646462058738,10.2160174231009,23.0244749174518,22.5033082226465,22.5163503581756
22.6,9.49993662017801,3.20167914781085,10.4412852365244,9.35776226271756,3.05782349450451,10.1872403533385,9.35674500950022,3.05555024358689,10.1920089708232,23.1429010045132,22.6028261105606,22.6043042239103
22.7,9.5852241548705,3.19849979431793,10.4851148693861,9.46345243554671,3.04449953734551,10.1944325654365,9.48736863062691,3.03571713315368,10.1681085412544,23.2688388185745,22.7023845383288,22.691194305035
22.8,9.67862073840209,3.19788186508965,10.5367520360641,9.5622285985892,3.03316560179163,10.2067580373982,9.60775243459516,3.01889276884549,10.1521651039227,23.4132546395558,22.802152237779,22.7788103073633
22.9,9.76619298784992,3.19249753444786,10.5829787064136,9.65108475462181,3.02466843157112,10.2264737267722,9.71137782512475,3.00658922227803,10.1508696441572,23.5416692287114,22.9022269129651,22.86883669156
23,9.85214338015044,3.18920176055252,10.6260498130509,9.7281052650177,3.01946042236237,10.2550195899033,9.79395191896653,2.99973447276131,10.1689699434358,23.6673949537538,23.0025852772834,22.9626563351637
23.1,9.94163046909983,3.18605638772701,10.670330926582,9.79267010911981,3.01752363570446,10.2930034488642,9.8538468461359,2.99858084037108,10.2087758730711,23.7980177834089,23.1031971936884,23.0612035595781
23.2,10.026294334666,3.18120790169972,10.7112351742478,9.84567017036885,3.01835835572242,10.3401766553769,9.89225598554461,3.00268098492666,10.2699286646609,23.9187374106135,23.2042051814682,23.1648656351322
23.3,10.1187374384155,3.17957548720717,10.757934401076,9.88955858287993,3.02104671019055,10.3953479668055,9.91310266513031,3.01092416623521,10.349402035941,24.0562473266986,23.305953259876,23.2734288673065
23.4,10.2024585497974,3.17384651641546,10.797134009614,9.92809867229055,3.02438735903506,10.4562736792176,9.92270737330868,3.02163222072462,10.4417287404828,24.1734390758268,23.4087597105432,23.3860683345161
23.5,10.3057689568794,3.17345540824826,10.8543121667342,9.96589595247579,3.02707712387713,10.5196449061703,9.9291905161305,3.03272220917138,10.5394780536837,24.3335365318619,23.5126179825232,23.5013907789856
23.6,10.3938429445478,3.16881274709047,10.8948133850902,10.0078892656777,3.02790525030922,10.581320150342,9.94158941582123,3.0419403490844,10.6340198813303,24.4574690767284,23.6171146663289,23.617549646236
23.7,10.4918652883736,3.16609592161808,10.9438898993618,10.0588186563067,3.02592975608144,10.6368677853741,9.96871426545355,3.04715792150966,10.7165711769304,24.6018511093534,23.7216161977623,23.7324433638936
23.8,10.5765196813812,3.15983319435948,10.9828132071124,10.1226797077454,3.02061134974415,10.6822832720971,10.0178609925104,3.04669437902558,10.7794328587315,24.7191660828531,23.8255743295866,23.8439882302674
23.9,10.6781981188201,3.15942491471432,11.0343985571094,10.2021970121757,3.01188797611102,10.7146413322084,10.0936066247294,3.03960742920716,10.817220822437,24.8720215906438,23.9287263204951,23.9504348763735
24,10.77587210888,3.15588721940501,11.0831203282018,10.2981788139382,3.00018265347182,10.7325611087333,10.1969641034329,3.02587830608472,10.8278179658508,25.0148796564868,24.0309225761433,24.0506603753684
24.1,10.8621402855852,3.15032625119642,11.1188827293354,10.408910888325,2.98633438293094,10.736489000381,10.3251340341586,3.00643771618485,10.8128026353063,25.131349266117,24.1317342716369,24.1443743856497
24.2,10.9538989100543,3.14482794019809,11.1604822136104,10.530308558737,2.97144096989798,10.7288282743013,10.4719299488721,2.9830183954946,10.7772283546717,25.2592090638628,24.2305778029363,24.2321766990384
24.3,11.0421033877562,3.14109319511948,11.197151193618,10.6573055861742,2.95663700141747,10.7138645910229,10.6287665318852,2.95787350066805,10.7288246453687,25.3803477764937,24.3278071786145,24.3154646779219
24.4,11.1454106824206,3.1378965958969,11.2486219206589,10.7860025598956,2.94288488796185,10.697280658703,10.7859478755085,2.93343260421215,10.6768363366654,25.5319291989764,24.4261681065604,24.396216816386
24.5,11.2435932751006,3.13463364624378,11.2947647476092,10.9146400208307,2.93088182668737,10.6852463894252,10.9339640039751,2.9119728749367,10.6307783705844,25.6729916689535,24.5307682369433,24.4767152494962
24.6,11.353417004765,3.13396592474627,11.3502993381278,11.0422461043984,2.92111202056599,10.6833757699458,11.0645741474551,2.89535872372168,10.5993286622899,25.837682267639,24.6467338949102,24.5592615334667
24.7,11.4300693438024,3.12506341118536,11.3744405130993,11.1663514958121,2.91395100998701,10.6957146254002,11.171581946615,2.88487164901701,10.5894768853799,25.929573268087,24.7760171311993,24.6459304810118
24.8,11.534141446158,3.1229037787072,11.4241886759274,11.2819027931609,2.90968916216312,10.7240125090228,11.2513126044449,2.88112240250618,10.6059390591346,26.0812339007925,24.9156044643468,24.7383740660857
24.9,11.6370541101617,3.11966912210802,11.4710487359882,11.3824203902472,2.9084212039719,10.7678882005833,11.302859144589,2.88402609903501,10.6507898708343,26.227771968258,25.0587297948024,24.8376751144584
25,11.7251322173906,3.11301242983384,11.5031536296122,11.464988317208,2.90983814446236,10.8254188163456,11.3281627955132,2.89282104428363,10.7232566544884,26.3412982768366,25.2002452780159,24.9442404942853

